The Prytz connections

The Prytz planimeter is a simple mechanical device that historically was used to approximate areas of plane regions. In this article, we present a mathematical description and analysis of the planimeter in terms of sub-Riemannian geometry and in terms of connections and horizontal lifts -- central concepts in differential geometry.

==> Figuredata/Circle1.csv <==
px py qx qy theta
-0.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00
-1.278771616845059966e-01 9.917900138232461638e-01 4.872116211460356006e+00 9.999305609468095435e-01 1.628110143996068862e-03
-2.536545839095073474e-01 9.672948630390294511e-01 4.746241974426170351e+00 9.994570449153753477e-01 6.432480734431223271e-03
-3.752670048793740887e-01 9.269167573460217469e-01 4.624224448639596474e+00 9.982273890272341799e-01 1.426260988619250901e-02
-4.907175520039378513e-01 8.713187041233894092e-01 4.507728258246692654e+00 9.959761627366657821e-01 2.493407526180772826e-02
-5.981105304912158749e-01 8.014136218679567270e-01 4.398234893650216470e+00 9.925481364407371387e-01 3.823621917947535309e-02
-6.956825506034863826e-01 7.183493500977277124e-01 4.297045752428635623e+00 9.879121296166872845e-01 5.393870683530931770e-02
-7.818314824680298036e-01 6.234898018587335944e-01 4.205287053181806733e+00 9.821661341944949442e-01 7.179693370615691794e-02
-8.551427630053460849e-01 5.183925683105251592e-01 4.123915464273790299e+00 9.755349633735359571e-01 9.155633820796767186e-02
-9.144126230158123869e-01 4.047833431223940015e-01 4.053723788312848519e+00 9.683617302438110030e-01 1.129557245022789341e-01
-9.586678530366605777e-01 2.845275866310326696e-01 3.995346414012582503e+00 9.610943918118304286e-01 1.357297254578554990e-01
-9.871817834144500647e-01 1.595998950333793187e-01 3.949264495840286493e+00 9.542684624450166186e-01 1.596105445364268682e-01
-9.994862162006878936e-01 3.205157757165533194e-02 3.915810966781097413e+00 9.484868469558745963e-01 1.843291138625107184e-01
-9.953791129491982304e-01 -9.602302590768153900e-02 3.895175552492188054e+00 9.443975930390464679e-01 2.096157987698572811e-01
-9.749279121818236193e-01 -2.225209339563143374e-01 3.887409956873857375e+00 9.426702293928856946e-01 2.352007701513800231e-01
-9.384684220497604423e-01 -3.453650544213074935e-01 3.892433347145366707e+00 9.439712463115103036e-01 2.608141573922944101e-01
-8.865993063730001067e-01 -4.625382902408350927e-01 3.910038194650750754e+00 9.489391923187080469e-01 2.861860880834056764e-01
-8.201722545969559741e-01 -5.721166601221694403e-01 3.939896436305602823e+00 9.581598044061203634e-01 3.110467170216240085e-01
-7.402779970753157190e-01 -6.723008902613165638e-01 3.981565818990691064e+00 9.721415613554047486e-01 3.351263466447694794e-01
-6.482283953077887517e-01 -7.614459583691342015e-01 4.034496182362017791e+00 9.912920510570144561e-01 3.581557440594220210e-01
-5.455349012105490392e-01 -8.380881048918403797e-01 4.098035331822408978e+00 1.015895576506203213e+00 3.798667658519204737e-01
-4.338837391175582314e-01 -9.009688679024190350e-01 4.171434061911790891e+00 1.046092495157873614e+00 3.999934101127113339e-01
-3.151082180236208785e-01 -9.490557470106686377e-01 4.253849823608674363e+00 1.081860896725253651e+00 4.182734241472235714e-01
-1.911586287013725405e-01 -9.815591569910653291e-01 4.344348504390744381e+00 1.123001378054321098e+00 4.344506039884580284e-01
-6.407021998071323055e-02 -9.979453927503363353e-01 4.441903830880750803e+00 1.169125868875162677e+00 4.482779248284802787e-01
6.407021998071255053e-02 -9.979453927503363353e-01 4.545394040319434836e+00 1.219651689062489108e+00 4.595216353667221365e-01
1.911586287013718743e-01 -9.815591569910654401e-01 4.653595733452237759e+00 1.273802252216494235e+00 4.679664279505183488e-01
3.151082180236202124e-01 -9.490557470106688598e-01 4.765175251501045928e+00 1.330616027073797891e+00 4.734217532348536372e-01
4.338837391175580094e-01 -9.009688679024191460e-01 4.878678537040838314e+00 1.388965455250571246e+00 4.757292751973827838e-01
5.455349012105484841e-01 -8.380881048918407128e-01 4.992521238402578554e+00 1.447587400692321280e+00 4.747713530041910990e-01
6.482283953077881966e-01 -7.614459583691346456e-01 5.104981746025320177e+00 1.505126248922759258e+00 4.704802866322975730e-01
7.402779970753152750e-01 -6.723008902613170079e-01 5.214200778287571225e+00 1.560189859495552778e+00 4.628478763682039587e-01
8.201722545969556410e-01 -5.721166601221699954e-01 5.318191844218480568e+00 1.611417120560190597e+00 4.519346356992532399e-01
8.865993063729999957e-01 -4.625382902408353147e-01 5.414867097490422054e+00 1.657553880380184808e+00 4.378777897919750584e-01
9.384684220497602203e-01 -3.453650544213081597e-01 5.502082418400920716e+00 1.697531735019556010e+00 4.208970308996675125e-01
9.749279121818236193e-01 -2.225209339563145872e-01 5.577703747915695232e+00 1.730541944187745651e+00 4.012969403483285236e-01
9.953791129491981193e-01 -9.602302590768244106e-02 5.639693690645801283e+00 1.756095248769941941e+00 3.794650798419513804e-01
9.994862162006878936e-01 3.205157757165486010e-02 5.686213508670994621e+00 1.774058261259736868e+00 3.558650399298233791e-01
9.871817834144502868e-01 1.595998950333784028e-01 5.715731574968853757e+00 1.784658930512031727e+00 3.310242129640672548e-01
9.586678530366607998e-01 2.845275866310320034e-01 5.727126199951536378e+00 1.788457436636628595e+00 3.055166813140494653e-01
9.144126230158128310e-01 4.047833431223929468e-01 5.719769566952487949e+00 1.786284208615996683e+00 2.799422769979634240e-01
8.551427630053464179e-01 5.183925683105244930e-01 5.693581002320674322e+00 1.779152420277263946e+00 2.549034405193859598e-01
7.818314824680299147e-01 6.234898018587333723e-01 5.649041908663360090e+00 1.768156857004232529e+00 2.309818532730122387e-01
6.956825506034869377e-01 7.183493500977270463e-01 5.587170520325547507e+00 1.754373211823099687e+00 2.087168542264211668e-01
5.981105304912162079e-01 8.014136218679563939e-01 5.509460746590774782e+00 1.738771106939058342e+00 1.885873686308830455e-01
4.907175520039386285e-01 8.713187041233889651e-01 5.417794249584199306e+00 1.722150776956561158e+00 1.709985442564548042e-01
3.752670048793745883e-01 9.269167573460216358e-01 5.314337533672976122e+00 1.705108450698303635e+00 1.562736338530699709e-01
2.536545839095083466e-01 9.672948630390291180e-01 5.201435937316699842e+00 1.688030375467895805e+00 1.446510193309341052e-01
1.278771616845066350e-01 9.917900138232460527e-01 5.081514471345442985e+00 1.671111295938828345e+00 1.362857556820698535e-01
2.449293598294706414e-16 1.000000000000000000e+00 4.956992317635434908e+00 1.654390680636025346e+00 1.312546830195296665e-01


==> Figuredata/Circle2.csv <==
px py qx qy theta
0.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 1.690445981057058233e-01 4.997143752739670930e+00 6.437898263630947859e-05 -3.380248061928301656e-02
0.000000000000000000e+00 3.380891962114116467e-01 4.988591304916731417e+00 5.143267243903903996e-04 -6.756637132738954610e-02
0.000000000000000000e+00 5.071337943171175811e-01 4.974391312126254405e+00 1.731900926479346126e-03 -1.012533020551520113e-01
0.000000000000000000e+00 6.761783924228234044e-01 4.954624118592287019e+00 4.092204896551154825e-03 -1.348253393707374848e-01
0.000000000000000000e+00 8.452229905285292277e-01 4.929400654679748861e+00 7.960077434402523799e-03 -1.682451972579539212e-01
-1.426710457772339784e-02 9.998982196838678282e-01 4.887946756537184356e+00 1.587623827650919139e-02 -1.980975005796153376e-01
-1.822872594726763495e-01 9.832453178296559626e-01 4.729275238607070442e+00 4.700078382337746774e-02 -1.883607655667115799e-01
-3.451107524786934944e-01 9.385619683982459049e-01 4.579656070987351058e+00 7.446027618362827116e-02 -1.736923774113532382e-01
-4.980957965439780089e-01 8.671220084078249402e-01 4.442283869523012463e+00 9.728517172629724818e-02 -1.545822736024008159e-01
-6.368810800202499012e-01 7.709620547810638325e-01 4.319901699030568309e+00 1.149860786163484638e-01 -1.315744997391378179e-01
-7.575100993346721712e-01 6.528234442833491524e-01 4.214822707702058580e+00 1.275554592830917544e-01 -1.052477961129670014e-01
-8.565439513560860751e-01 5.160740832431938152e-01 4.128946375960266479e+00 1.354348889461673977e-01 -7.620156377939377168e-02
-9.311593699604463481e-01 3.646124349701537759e-01 4.063768551397306972e+00 1.394567989298551303e-01 -4.504636015049003073e-02
-9.792292119600726208e-01 2.027563820057342869e-01 4.020386518422075284e+00 1.407680886320673008e-01 -1.239797628740140975e-02
-9.993830978964701739e-01 3.512013153241728275e-02 3.999501191861640770e+00 1.407414248853141314e-01 2.112583004761978481e-02
-9.910464789434479949e-01 -1.335173268673169877e-01 4.001418522599627714e+00 1.408787524915049993e-01 5.490680015407666675e-02
-9.544570161976786427e-01 -2.983484610837203177e-01 4.026051681940393756e+00 1.427106140649512800e-01 8.832661827049853587e-02
-8.906578054143874379e-01 -4.546742500454881708e-01 4.072924781098311797e+00 1.476943305327950706e-01 1.207670603297959500e-01
-8.014676403380237568e-01 -5.980381438428490348e-01 4.141177944161977820e+00 1.571139110590955568e-01 1.516105578371602647e-01
-6.894291623636088495e-01 -7.243531114605725740e-01 4.229572612262414211e+00 1.719847384743912189e-01 1.802419101770815768e-01
-5.577363746829636648e-01 -8.300181542324871486e-01 4.336495141238271955e+00 1.929666298984014094e-01 2.060519362514305897e-01
-4.101435873491741657e-01 -9.120209634412743682e-01 4.459956234208074299e+00 2.202898278470797333e-01 2.284439332703641912e-01
-2.508583890617361312e-01 -9.680237954912837006e-01 4.597583770610881082e+00 2.536998329571186206e-01 2.468438773565554967e-01
-8.442169684253239548e-02 -9.964301165170729169e-01 4.746607498838927519e+00 2.924286462934017061e-01 2.607153080165970915e-01
8.442169684253304773e-02 -9.964301165170729169e-01 4.903836273525951306e+00 3.352016411589689993e-01 2.695797117249990049e-01
2.508583890617362977e-01 -9.680237954912835896e-01 5.065632438764006373e+00 3.802902815373592205e-01 2.730428580939186500e-01
4.101435873491743322e-01 -9.120209634412742572e-01 5.227893713341347670e+00 4.256201407052736529e-01 2.708268307433080446e-01
5.577363746829638869e-01 -8.300181542324870376e-01 5.386059964420237378e+00 4.689396252147784994e-01 2.628063410664043809e-01
6.894291623636089605e-01 -7.243531114605724630e-01 5.535168797118436679e+00 5.080459278794274836e-01 2.490463131686103115e-01
8.014676403380238678e-01 -5.980381438428489238e-01 5.669986646909597638e+00 5.410503876819551250e-01 2.298358635351708534e-01
8.906578054143875489e-01 -4.546742500454879488e-01 5.785236664264881590e+00 5.666473420565296681e-01 2.057121213098411783e-01
9.544570161976787537e-01 -2.983484610837200957e-01 5.875927488248117392e+00 5.843340371769087938e-01 1.774665671717935989e-01
9.910464789434479949e-01 -1.335173268673167934e-01 5.937758271837899393e+00 5.945228080421286476e-01 1.461275216733035343e-01
9.993830978964701739e-01 3.512013153241748398e-02 5.967542123769574047e+00 5.984991279776294970e-01 1.129155906963874995e-01
9.792292119600725098e-01 2.027563820057344812e-01 5.963566092157009280e+00 5.982129089573966496e-01 7.917399678881736902e-02
9.311593699604462371e-01 3.646124349701539424e-01 5.925805382717234338e+00 5.959373304153234852e-01 4.628149963917231602e-02
8.565439513560859641e-01 5.160740832431939262e-01 5.855938673822810081e+00 5.938713130901955850e-01 1.556007385200893281e-02
7.575100993346721712e-01 6.528234442833491524e-01 5.757161467592712967e+00 5.937794278591854713e-01 -1.180907775406514829e-02
6.368810800202499012e-01 7.709620547810638325e-01 5.633845111511584847e+00 5.967481977493467316e-01 -3.484982522336940725e-02
4.980957965439780089e-01 8.671220084078249402e-01 5.491120074441128374e+00 6.030982209763892099e-01 -5.282932795283581950e-02
3.451107524786934944e-01 9.385619683982459049e-01 5.334464246824124345e+00 6.124458717960630239e-01 -6.526955207694867811e-02
1.822872594726763773e-01 9.832453178296559626e-01 5.169355787585955930e+00 6.238743452928501299e-01 -7.193622128828880413e-02
1.426710457772342039e-02 9.998982196838678282e-01 5.001018997367928876e+00 6.361599074959660705e-01 -7.281198186701605402e-02
-0.000000000000000000e+00 8.452229905285291167e-01 4.995648948109232990e+00 6.366766233697692678e-01 -4.172137625886088858e-02
-0.000000000000000000e+00 6.761783924228232934e-01 4.999843007250571958e+00 6.365563928826690754e-01 -7.924482847294453403e-03
-0.000000000000000000e+00 5.071337943171174700e-01 4.998325468043096187e+00 6.365266670410986150e-01 2.588146389853677315e-02
-0.000000000000000000e+00 3.380891962114116467e-01 4.991104989678717629e+00 6.362015609402358329e-01 5.965785429192250328e-02
-0.000000000000000000e+00 1.690445981057049352e-01 4.978222686512541628e+00 6.351978813633206711e-01 9.336624712041464991e-02
-0.000000000000000000e+00 0.000000000000000000e+00 4.959751558630801860e+00 6.331385919838763421e-01 1.269685874254898039e-01


==> Figuredata/Geodesic1.csv <==
px py qx qy
0.000000000000000000e+00 0.000000000000000000e+00 3.061616997868383141e-16 5.000000000000000000e+00
7.648843998643380451e-03 -6.500536401690811135e-07 6.629537075558689097e-09 4.999993499471627523e+00
4.897553290661225273e-02 -2.665138713751056578e-05 1.740264951644032720e-06 4.999733499623538080e+00
4.622343836337560741e-01 -2.375949023041351409e-03 1.457639981081060299e-03 4.976347260044604148e+00
9.869350505558616149e-01 -1.086309788588542616e-02 1.400134729954694013e-02 4.893563475024341081e+00
1.511497030825005083e+00 -2.560766100142392032e-02 4.917918439151192089e-02 4.755775665610458169e+00
2.016818846441297719e+00 -4.590434512841073261e-02 1.134115972517053539e-01 4.577626864210670554e+00
2.512538883625349051e+00 -7.185887873617548272e-02 2.114918374728214090e-01 4.367193102418441164e+00
3.015226116675876700e+00 -1.045970134462467088e-01 3.501605751303529246e-01 4.125937900635737954e+00
3.534165072077766645e+00 -1.455842160572797528e-01 5.363403052556483530e-01 3.856046285054475664e+00
4.075803209280643991e+00 -1.967166114379361452e-01 7.768015636349918651e-01 3.560488219553751499e+00
4.641776751606391471e+00 -2.600318271656273383e-01 1.075857405800123345e+00 3.244853223617721216e+00
5.228087622685200664e+00 -3.373171057292734254e-01 1.432783771534565709e+00 2.917781767952010163e+00
5.830165607927400018e+00 -4.304399332358310737e-01 1.843559477735295715e+00 2.587335996603019161e+00
6.450018097663711814e+00 -5.426853544494963932e-01 2.306957107646121941e+00 2.256429797343024735e+00
7.098955405423050813e+00 -6.804716495773427409e-01 2.829429778067638068e+00 1.921671874011501746e+00
7.798600131487464893e+00 -8.559507886546604549e-01 3.428535798475810914e+00 1.573563097977685787e+00
8.417291048611289739e+00 -1.038410059147679920e+00 3.984458989619326985e+00 1.274596628428704914e+00
8.939088291748886306e+00 -1.215668641290366336e+00 4.469990625561912623e+00 1.026465620987909277e+00
9.393447296028034188e+00 -1.390287992837590414e+00 4.904226226216092499e+00 8.112783101286693554e-01
9.795417227504641389e+00 -1.562918840055577130e+00 5.297012765520205058e+00 6.198219362159684831e-01
1.019013155896447032e+01 -1.751538391076579826e+00 5.690690677536279551e+00 4.290651388051591741e-01
1.054496256630066675e+01 -1.939751451731802412e+00 6.051714387142443030e+00 2.535840904256909667e-01
1.087929665619008190e+01 -2.135854724033541707e+00 6.398649203735750746e+00 8.310863907422127994e-02
1.120737721541397747e+01 -2.348991279775145546e+00 6.746337438934199682e+00 -9.086725469032908009e-02
1.152961648510394532e+01 -2.582033066166870228e+00 7.096056851354912709e+00 -2.704212964288927878e-01
1.184343789318256235e+01 -2.836370546136650628e+00 7.446231336982227056e+00 -4.563338863121035871e-01
1.214621154988563845e+01 -3.113683891138634419e+00 7.795535887630472338e+00 -6.496178851516658526e-01
1.243548354253757715e+01 -3.416465546519931173e+00 8.143329500189768311e+00 -8.518186552779112297e-01
1.270871483152009951e+01 -3.748455773578235117e+00 8.489693014883538780e+00 -1.065201236501156945e+00
1.296273815893085946e+01 -4.115210701804903337e+00 8.835373190732465076e+00 -1.293002626682044909e+00
1.319225947726233805e+01 -4.523880929541224560e+00 9.180817091754772008e+00 -1.539198368907118031e+00
1.338490304287110533e+01 -4.973829275274644246e+00 9.518891656282672642e+00 -1.803031905720956729e+00
1.351893146137772561e+01 -5.427077574735396759e+00 9.820029643348544113e+00 -2.062835410357152899e+00
1.359076788851981732e+01 -5.847272181673629277e+00 1.006755544526063417e+01 -2.299459604935160328e+00
1.361195285538230593e+01 -6.234361518137498059e+00 1.027088740122117727e+01 -2.514511839587154185e+00
1.359128944443447473e+01 -6.594751946398291764e+00 1.044024784795370309e+01 -2.712621492994142347e+00
1.353395527426957834e+01 -6.932496399015265709e+00 1.058227917759120373e+01 -2.896705495078650827e+00
1.344299732725608720e+01 -7.249732791991220893e+00 1.070137529898954121e+01 -3.068404216750615809e+00
1.331993922861601298e+01 -7.547747496905869546e+00 1.080074332511374635e+01 -3.228760115611800430e+00
1.316448672126531427e+01 -7.827894447970010994e+00 1.088299326601570272e+01 -3.378761092623917328e+00
1.297304030194258928e+01 -8.092466163758812669e+00 1.095042278461885488e+01 -3.519828152871095739e+00
1.273683744723398981e+01 -8.343629585042284802e+00 1.100466187590722633e+01 -3.653259899175423264e+00
1.245006892732070014e+01 -8.573607187690434728e+00 1.104511303804925504e+01 -3.775055432295742364e+00
1.213947374581524841e+01 -8.755263148612325352e+00 1.106981167933449051e+01 -3.871020826252375535e+00
1.183114911027267624e+01 -8.880827227072455088e+00 1.108220180643275476e+01 -3.937237647013152042e+00
1.152753814860440151e+01 -8.958985774698561499e+00 1.108724977421710989e+01 -3.978408885684659779e+00
1.122760020537835857e+01 -8.995913231226992934e+00 1.108848094625160918e+01 -3.997849022781884365e+00
1.093138863416430517e+01 -8.994782284163154173e+00 1.108857843449316860e+01 -3.997253758314344374e+00
1.063971466672974842e+01 -8.957120781381824770e+00 1.108987973463499088e+01 -3.977426873957607079e+00
1.035367430645540310e+01 -8.883370290554752913e+00 1.109463798055079309e+01 -3.938577794031662194e+00
1.007481087686344168e+01 -8.773120431707367217e+00 1.110520577989101554e+01 -3.880443624088168342e+00
9.805022559028703455e+00 -8.625129015332413829e+00 1.112421340500509714e+01 -3.802294214938346073e+00
9.546916157480392684e+00 -8.437388975098951249e+00 1.115475729469621236e+01 -3.702956920725740453e+00
9.304914058293844548e+00 -8.208080237069076190e+00 1.120042194727516005e+01 -3.581304919117101804e+00
9.087472971589480863e+00 -7.939716231848584549e+00 1.126430720125301477e+01 -3.438450550224674274e+00
8.906084965729821334e+00 -7.644635492086857553e+00 1.134661684954510363e+01 -3.280714763649982046e+00
8.765961699723648692e+00 -7.336804214088060938e+00 1.144537978142732015e+01 -3.115344899651947941e+00
8.664823239482089434e+00 -7.021656725548004019e+00 1.155989989928361439e+01 -2.945073458414553258e+00
8.599476131059043738e+00 -6.699704971182293356e+00 1.169095551991167703e+01 -2.769977857463155502e+00
8.568189919734189530e+00 -6.370496592634208533e+00 1.183997441786919325e+01 -2.589567315622606003e+00
8.570612034358475739e+00 -6.033596013255205115e+00 1.200876478290567917e+01 -2.403292213618415385e+00
8.607483237732667547e+00 -5.688607454164002597e+00 1.219955858008918348e+01 -2.210534031299798308e+00
8.680569180173495880e+00 -5.335000219784254760e+00 1.241520738187247908e+01 -2.010473561384507946e+00
8.792713847503625502e+00 -4.972237877056966404e+00 1.265927425950764196e+01 -1.802110027849094465e+00
8.947636959757780062e+00 -4.600530786896152691e+00 1.293566001012027300e+01 -1.584627580595022955e+00
9.148081884162268196e+00 -4.223687331610497253e+00 1.324611818926450901e+01 -1.359058482690628011e+00
9.390027722546092193e+00 -3.854381445560234098e+00 1.358375509149126614e+01 -1.131763081749362687e+00
9.660336602034650610e+00 -3.509777878694412934e+00 1.393287665700110978e+01 -9.125868039547810895e-01
9.947671416147988666e+00 -3.196469404634357137e+00 1.428313169576501096e+01 -7.057297225593543999e-01
1.024705119172448597e+01 -2.912107494193695967e+00 1.463224149061122858e+01 -5.100029913567376560e-01
1.055645723951550963e+01 -2.652723496743445430e+00 1.498055005436634168e+01 -3.230448138377446377e-01
1.087477646089156558e+01 -2.414977994824790475e+00 1.532863951909855516e+01 -1.427315604037597829e-01
1.120127154259252400e+01 -2.196247345934063233e+00 1.567694567759462032e+01 3.273023073045866482e-02
1.153566939549040171e+01 -1.994307612257874451e+00 1.602599047533210097e+01 2.050142377516410708e-01
1.187874321776324749e+01 -1.806916512730511570e+00 1.637703595117035604e+01 3.760545096554448463e-01
1.223341130839801139e+01 -1.631376479905240151e+00 1.673314869727641963e+01 5.486151327230548436e-01
1.260545382632667710e+01 -1.464542612344175820e+00 1.709974181970898854e+01 7.266614932880701705e-01
1.300212318717451510e+01 -1.303764420190407725e+00 1.748296393883695288e+01 9.148085802405476752e-01
1.343092112275682837e+01 -1.147399241038384865e+00 1.788828773987304288e+01 1.117966698631841727e+00
1.389990547508928032e+01 -9.945999841321259138e-01 1.832047673724830972e+01 1.341753952276854012e+00
1.441851014300407563e+01 -8.450658923123396393e-01 1.878370863899376531e+01 1.593179807080839616e+00
1.499158938772936800e+01 -7.005658135803830566e-01 1.927542540712169483e+01 1.877951000201697696e+00
1.559080192081350091e+01 -5.697945518915453755e-01 1.976336133794873717e+01 2.185155159169633876e+00
1.617045587596587453e+01 -4.606063478366601016e-01 2.020549778846813638e+01 2.492093563151602353e+00
1.672747003559936374e+01 -3.698699703945711459e-01 2.059804247505201147e+01 2.795358140018575632e+00
1.727656171581975997e+01 -2.925951236780013898e-01 2.094930202031876476e+01 3.100188196209750835e+00
1.783300091903820928e+01 -2.254102142480337578e-01 2.126437181024079592e+01 3.411304485451074342e+00
1.841304263650656026e+01 -1.662018152385961178e-01 2.154432354879290656e+01 3.731884875479195340e+00
1.903274069557522807e+01 -1.140910343747634503e-01 2.178467273744727706e+01 4.060459245226374136e+00
1.967568620998394024e+01 -7.120531328555715356e-02 2.196817630975986191e+01 4.372271832197400343e+00
2.027603664543364204e+01 -4.071289622060425550e-02 2.208135478230510174e+01 4.621993016088573825e+00
2.083379344996943416e+01 -2.018688748011725209e-02 2.214224219041165753e+01 4.805573352485722260e+00
2.137783858889184074e+01 -7.114321855526540075e-03 2.216956336458825660e+01 4.929804948250929186e+00
2.193230063749818015e+01 -6.656880736904922935e-04 2.217682476341864728e+01 4.993351527739930518e+00
2.254634153582584943e+01 -1.516150712542798382e-03 2.217778608583542521e+01 4.984882036384267856e+00
2.303046380482715705e+01 -8.115137231281382632e-03 2.218613347829976945e+01 4.920079897434671778e+00
2.351448478307691303e+01 -2.001158673104593694e-02 2.221140112274389011e+01 4.807200131660130715e+00
2.403511999564931045e+01 -3.887094754551102815e-02 2.226663084297462802e+01 4.637927756362107523e+00
2.453162623116405783e+01 -6.292227812821007960e-02 2.235324258362526351e+01 4.437593768297531049e+00
2.503251834398900755e+01 -9.347070947497826410e-02 2.247872015057198070e+01 4.205147066892202190e+00
2.554746771540024142e+01 -1.318337148585101426e-01 2.264990591901071681e+01 3.942983537007383799e+00
2.608459345755428060e+01 -1.798800068403480779e-01 2.287421169835758050e+01 3.653323478525006163e+00
2.664780174206568830e+01 -2.397811423581940327e-01 2.315760757222727761e+01 3.340518378188372939e+00
2.723479354798061536e+01 -3.135660978733629811e-01 2.350149376004313240e+01 3.012463471055022879e+00
2.783988731827851026e+01 -4.030699108221628135e-01 2.390229333052340976e+01 2.678383250852515829e+00
2.846263761388574665e+01 -5.111735176932230562e-01 2.435743035205464935e+01 2.343169372957654595e+00
2.911336515585221463e+01 -6.438320709739600023e-01 2.487229604661922622e+01 2.004437705825547589e+00
2.981824302464266196e+01 -8.138020163765535830e-01 2.546788770137654012e+01 1.650829510105672027e+00
3.047373063105463586e+01 -1.000620858917175449e+00 2.605138240803167449e+01 1.332367823936997597e+00
3.101238933526497377e+01 -1.178554121235784180e+00 2.654935799046050349e+01 1.075631145172635694e+00
3.147604806439171909e+01 -1.352296108686587672e+00 2.699015546410845801e+01 8.560443493777647461e-01
3.188000941444444791e+01 -1.521576116866517614e+00 2.738300023239500192e+01 6.640378510068039031e-01
3.222932629460865428e+01 -1.683340028708938618e+00 2.772932797343933231e+01 4.961129094095455550e-01
3.257235156000476195e+01 -1.858042220893417085e+00 2.807563335968441010e+01 3.281703549801382458e-01
3.287937708888868116e+01 -2.029616231928092596e+00 2.839119602141311560e+01 1.740694774129436517e-01
3.319402484244569251e+01 -2.222607120329078256e+00 2.872067032999588676e+01 1.102208030941653760e-02
3.351247790549786743e+01 -2.438544845859369037e+00 2.906129672838597600e+01 -1.610492633115589989e-01
3.382798580382956999e+01 -2.676842791126251342e+00 2.940723752776287014e+01 -3.408238101131910724e-01
3.413608733793871153e+01 -2.938134196304000856e+00 2.975514805174491784e+01 -5.282854519460014053e-01
3.443364641485320021e+01 -3.224283109571699946e+00 3.010343174412381373e+01 -7.244349331017794213e-01
3.471819968202217410e+01 -3.538696830999764842e+00 3.045188789484768677e+01 -9.312874395508430325e-01
3.498760819571899106e+01 -3.887374322549906669e+00 3.080195379658560384e+01 -1.152361113986680508e+00
3.523994987946813495e+01 -4.281929542739170813e+00 3.115808573685881555e+01 -1.394303334020269514e+00
3.547370556120986862e+01 -4.749978430265754170e+00 3.153292119604305199e+01 -1.672606404127742419e+00
3.563863407642106296e+01 -5.208240009460359587e+00 3.185632145699942441e+01 -1.938054808441339816e+00
3.573486058585437775e+01 -5.618057001020931196e+00 3.211316910733378194e+01 -2.170833359536195495e+00
3.578361638410844137e+01 -6.036155229883907403e+00 3.234666487203195828e+01 -2.404714151794497656e+00
3.578347313862217760e+01 -6.418163015394670268e+00 3.253664379826867048e+01 -2.615782282929862923e+00
3.574343000993474107e+01 -6.769739736885639125e+00 3.269285788260047099e+01 -2.808173165952965622e+00
3.566882838321247817e+01 -7.096242230961167685e+00 3.282251092032925044e+01 -2.985466525515052538e+00
3.556299413183247538e+01 -7.399844222800011195e+00 3.292998604183166833e+01 -3.149283271820680241e+00
3.542831291918206205e+01 -7.681087291692370478e+00 3.301829706096384598e+01 -3.300239934943140163e+00
3.526645480958102752e+01 -7.939936347574264808e+00 3.308983299476349060e+01 -3.438567947269707936e+00
3.507471412171016567e+01 -8.180095755007284808e+00 3.314750901323160548e+01 -3.566433384411215712e+00
3.482616620544298769e+01 -8.421461606370735709e+00 3.319643865742937550e+01 -3.694518818558982787e+00
3.452109018421874254e+01 -8.642580902911499052e+00 3.323236160504619363e+01 -3.811516977726499000e+00
3.422620863794807633e+01 -8.797236741525280124e+00 3.325148232076043087e+01 -3.893166125538821021e+00
3.391290282796732214e+01 -8.909966402441433786e+00 3.326141885467677639e+01 -3.952591226751625442e+00
3.360711688333309866e+01 -8.975253405694228803e+00 3.326496730395721357e+01 -3.986973775868641212e+00
3.330717835591329390e+01 -8.999634356339761609e+00 3.326556150134999257e+01 -3.999807555597934439e+00
3.301211241345200165e+01 -8.986403078444974213e+00 3.326580487811854425e+01 -3.992843212640678985e+00
3.272213819087842523e+01 -8.936886219848213742e+00 3.326799149017931256e+01 -3.966771112967656165e+00
3.243789558440730048e+01 -8.851096817976424447e+00 3.327440068114761118e+01 -3.921567507471467096e+00
3.216019437957903193e+01 -8.727750068333836708e+00 3.328754296892483922e+01 -3.856499186055240003e+00
3.188956977167755724e+01 -8.563599617391464136e+00 3.331052966382178937e+01 -3.769762638006636024e+00
3.162565244701508504e+01 -8.351408525810340322e+00 3.334790293903894565e+01 -3.657385385398314703e+00
3.136675071217243627e+01 -8.074930491588091286e+00 3.340781153639975543e+01 -3.510495070662027040e+00
3.117538751229556837e+01 -7.805246677337970063e+00 3.347733106184892193e+01 -3.366659526602986396e+00
3.101829299037109777e+01 -7.514248847186967062e+00 3.356390337024564730e+01 -3.210777249293592206e+00
3.090237183662228659e+01 -7.224350069563950427e+00 3.366173166650558812e+01 -3.054705800657260717e+00
3.081832365110278715e+01 -6.924522824057180337e+00 3.377497517504304625e+01 -2.892375534338989418e+00
3.076483093497504129e+01 -6.612228576048508444e+00 3.390609511629210715e+01 -2.722182388254023699e+00
3.074266647366330218e+01 -6.287068821757291204e+00 3.405725137880951792e+01 -2.543604262478432076e+00
3.075356003342811917e+01 -5.948502208839165029e+00 3.423113936757548714e+01 -2.355948524520563581e+00
3.080038061993183263e+01 -5.595152848083520425e+00 3.443155781030102247e+01 -2.157922536896543786e+00
3.088792215367784522e+01 -5.223936813231474297e+00 3.466442513047218910e+01 -1.947044189683447168e+00
3.102498380481159401e+01 -4.827986512314469181e+00 3.494026648941180468e+01 -1.718233869471347042e+00
3.123081965063794740e+01 -4.390517773879872188e+00 3.528172929332526309e+01 -1.459625236309973317e+00
3.148995822463175287e+01 -3.964526720650650038e+00 3.565637237183518948e+01 -1.200292079021423319e+00
3.175802402724047724e+01 -3.605115821956507816e+00 3.600976368055842158e+01 -9.740115061978613653e-01
3.205459747910260404e+01 -3.268814333993356858e+00 3.637627461916250837e+01 -7.542355030390246462e-01
3.235719308488286572e+01 -2.972507403193413111e+00 3.673242381322562267e+01 -5.523098753528987714e-01
3.266631802699863130e+01 -2.706462354382520807e+00 3.708288067482489225e+01 -3.625394934875814101e-01
3.298257026467447162e+01 -2.464479367386233299e+00 3.743072945947656649e+01 -1.810872027115815186e-01
3.330579929990231136e+01 -2.242857838213677901e+00 3.777731196847336292e+01 -5.543721955388214440e-03
3.363581853979077607e+01 -2.038948560223397877e+00 3.812340276098848335e+01 1.659523123006660938e-01
3.397318902551755571e+01 -1.850355621653624549e+00 3.847017428279178120e+01 3.353075719464930771e-01
3.432056142742244020e+01 -1.674256263444843018e+00 3.882055842365836185e+01 5.051994103112651402e-01
3.468382538846532981e+01 -1.507190583846858223e+00 3.918023792116102300e+01 6.796505937005832276e-01
3.507067170653840549e+01 -1.346111428166832269e+00 3.955597181376700178e+01 8.634321781227454196e-01
3.548851790127137207e+01 -1.189264793409610110e+00 3.995337367271755369e+01 1.061304676787597323e+00
3.594488137111735426e+01 -1.035839938366481139e+00 4.037703570470406333e+01 1.278465132981835506e+00
3.644868309957814745e+01 -8.854932319214341430e-01 4.083122247905468072e+01 1.521444363309785386e+00
3.700771678075189186e+01 -7.391059687767350672e-01 4.131670714009688083e+01 1.797151526642836838e+00
3.760581550797927264e+01 -6.032620565704122084e-01 4.181135418851941665e+01 2.101076015209936365e+00
3.819320576354547825e+01 -4.881270342248659189e-01 4.226799540022604873e+01 2.409473596780145055e+00
3.875531563151647418e+01 -3.928993275912067706e-01 4.267331910914089832e+01 2.713424665382307310e+00
3.930520750357688797e+01 -3.123583291045922694e-01 4.303517524357186375e+01 3.017407527317867100e+00
3.985832117626929261e+01 -2.426798410801148109e-01 4.335984639658756379e+01 3.326538719259818144e+00
4.043048215714744487e+01 -1.814482634294650176e-01 4.364950671816921357e+01 3.644500099465494802e+00
4.103888415084507102e+01 -1.273682284329592240e-01 4.390164759281107365e+01 3.971971410501945243e+00
4.168232176744078288e+01 -8.151241902775308024e-02 4.410305597443365855e+01 4.293421397511027138e+00
4.229787347008294773e+01 -4.774432484877930150e-02 4.423421152530889344e+01 4.562092433202831643e+00
4.286406461912304877e+01 -2.487892625994544277e-02 4.430691963015407708e+01 4.762413567116936974e+00
4.325442510041534661e+01 -1.349842418228148870e-02 4.433479433432933803e+01 4.868386695155543897e+00


==> Figuredata/Geodesic2.csv <==
px py qx qy
0.000000000000000000e+00 0.000000000000000000e+00 3.061616997868383141e-16 5.000000000000000000e+00
9.117005299656756948e-03 7.556346103729040227e-07 9.185486114782204226e-09 4.999992443665886910e+00
6.262407509592886334e-02 3.565293327302130661e-05 2.976770968235453729e-06 4.999643497359131494e+00
5.976831267690163596e-01 3.251114373246401928e-03 2.574683121937981767e-03 4.967709386964521912e+00
1.185749305733950543e+00 1.283789601923014147e-02 1.980591340770376796e-02 4.874995442406509838e+00
1.723878007857809092e+00 2.726702972315985657e-02 5.954195752320212698e-02 4.742135586910793954e+00
2.247019524521743694e+00 4.662798983111128559e-02 1.281820761862362268e-01 4.575483018150197978e+00
2.770774349525996882e+00 7.148059564107307751e-02 2.321417755908763425e-01 4.379072109997505180e+00
3.304395795726714713e+00 1.026958694794007226e-01 3.778937575514453862e-01 4.156778480941085263e+00
3.854549711450998117e+00 1.414628386474984512e-01 5.718744494358491970e-01 3.912940417018311745e+00
4.425187541754355358e+00 1.892129349300719632e-01 8.196211052524766671e-01 3.653298769890162223e+00
5.016504124934715314e+00 2.474284083254302269e-01 1.124088637472857588e+00 3.385756254960811784e+00
5.625386454141185766e+00 3.174953728117678731e-01 1.484465217133662307e+00 3.119775035675572461e+00
6.249004201125656799e+00 4.009730647452678376e-01 1.897741995950070759e+00 2.864003154250976291e+00
6.888599424240156921e+00 5.002732107762479785e-01 2.362232004389136719e+00 2.624419622987801404e+00
7.550986246166091043e+00 6.195095587130390324e-01 2.880472728848801012e+00 2.404531543047259134e+00
8.250872285670061146e+00 7.661013288113864839e-01 3.462793360835147993e+00 2.206344436606644699e+00
9.021015803131936295e+00 9.557145277919791848e-01 4.138029431200478392e+00 2.031095433114208149e+00
9.725614793280577430e+00 1.159652946207335500e+00 4.782462722082810203e+00 1.911482448829586955e+00
1.030510480021362341e+01 1.353020059781494977e+00 5.329182213575507809e+00 1.843116388868585309e+00
1.080709210095539596e+01 1.542307452670139911e+00 5.814074877334036273e+00 1.806464611612405236e+00
1.125011420166633158e+01 1.728706521471155666e+00 6.250516934503125732e+00 1.792166478721412437e+00
1.168553095980877110e+01 1.932226365329671847e+00 6.687404242158013545e+00 1.795371280273754033e+00
1.207400399987749218e+01 2.133365159031937353e+00 7.084245478411538066e+00 1.813505975237108325e+00
1.243495458132275111e+01 2.339348028749218766e+00 7.459533932815551438e+00 1.844182025869174568e+00
1.278925381517674964e+01 2.562300038994312246e+00 7.834883038828019508e+00 1.888348846056956631e+00
1.313888910820238998e+01 2.806018174920886565e+00 8.213230310000238177e+00 1.947015611657114009e+00
1.348089727645742641e+01 3.071701025648602368e+00 8.592585158670798862e+00 2.020794446022985635e+00
1.381219383199350226e+01 3.360621094713964752e+00 8.971059717573224290e+00 2.110252954446390827e+00
1.413003576910471359e+01 3.674713222863627671e+00 9.347508099242347157e+00 2.216142317147750340e+00
1.443181061552139433e+01 4.016915769189475682e+00 9.721541610271057010e+00 2.339606644973548200e+00
1.471469141089431965e+01 4.391694931491873177e+00 1.009355896801939600e+01 2.482471281573183308e+00
1.497503859083133904e+01 4.805912113290709442e+00 1.046482071903976419e+01 2.647687206342436372e+00
1.520668867578257455e+01 5.269098478940255958e+00 1.083663819661783378e+01 2.839559673003618112e+00
1.539478155068049681e+01 5.781315774345009650e+00 1.120114082321875770e+01 3.058563958814593420e+00
1.550408817443489973e+01 6.234322364933027494e+00 1.148721301709639064e+01 3.256955412346107082e+00
1.556106255564591656e+01 6.696799076427414121e+00 1.174747087699547521e+01 3.463145027440709178e+00
1.556354701365290971e+01 7.124211549163854684e+00 1.196156026718080412e+01 3.656403671232999475e+00
1.552045520861268990e+01 7.519781938949240185e+00 1.213834951992225797e+01 3.837206602241541642e+00
1.543738444357659745e+01 7.888494711980721164e+00 1.228534307311824314e+01 4.007175967157124319e+00
1.531748090482276581e+01 8.233060073390950251e+00 1.240748675610869967e+01 4.167111960779341651e+00
1.516197653640912968e+01 8.555279593477692401e+00 1.250840462295098021e+01 4.317525931440922449e+00
1.496933449907865210e+01 8.857431441857835708e+00 1.259111572556401448e+01 4.459241420348700302e+00
1.473262622156849488e+01 9.143196478237385350e+00 1.265823698674881470e+01 4.593810882086601488e+00
1.443954833413028638e+01 9.412941854547161924e+00 1.271088582348889240e+01 4.721276273508484778e+00
1.409832964574617620e+01 9.645212305473116032e+00 1.274676795080347169e+01 4.831348889799214064e+00
1.375054965867687073e+01 9.813321536825446501e+00 1.276613782754434467e+01 4.911185946419331927e+00
1.340907540534590936e+01 9.922918715550769875e+00 1.277483292532550507e+01 4.963308198933807702e+00
1.307262029311163154e+01 9.983375220288595031e+00 1.277764128948323119e+01 4.992084065946023941e+00
1.274045769488375335e+01 9.999731588726790577e+00 1.277795363704128029e+01 4.999872185271357239e+00
1.241309349075583590e+01 9.974471668856644158e+00 1.277854635221116197e+01 4.987845133206103121e+00
1.209157854321375680e+01 9.908599833438840321e+00 1.278198415257402587e+01 4.956495220795456902e+00
1.177738811831306975e+01 9.802027754796480252e+00 1.279086276109733333e+01 4.905818083179740441e+00
1.147239404806412644e+01 9.653673752266460184e+00 1.280801789594118212e+01 4.835363992923243259e+00
1.117899375890130109e+01 9.461398044253297002e+00 1.283676211470797313e+01 4.744216250164155824e+00
1.090092910849047492e+01 9.222358020185819072e+00 1.288109088680385028e+01 4.631175238842125452e+00
1.064571363240936286e+01 8.936085285599911998e+00 1.294521040193875194e+01 4.496230039432093761e+00
1.042701916293063569e+01 8.613220662724646814e+00 1.303073448561240433e+01 4.344653395077084923e+00
1.025532636718730828e+01 8.273146787896072496e+00 1.313516110883839261e+01 4.185781883611231713e+00
1.012922292800101332e+01 7.925121145006509771e+00 1.325688318243421726e+01 4.024128792689111833e+00
1.004413550517236153e+01 7.569486247711111560e+00 1.339675062579567388e+01 3.860042643480426694e+00
9.997502534931008711e+00 7.204953877901238535e+00 1.355662487392127957e+01 3.693166843341708194e+00
9.988788442476810303e+00 6.830497785358392804e+00 1.373881776936749333e+01 3.523341900393214488e+00
1.001895384414689261e+01 6.445269182530584118e+00 1.394616136705209541e+01 3.350589704452639594e+00
1.009031393252328712e+01 6.048257909955267131e+00 1.418230401650956551e+01 3.174998932320643341e+00
1.020668701107376641e+01 5.638243205740376851e+00 1.445199157143695246e+01 2.996768392353065913e+00
1.037323577271631159e+01 5.214888749686944713e+00 1.476060751289564976e+01 2.816770901566104435e+00
1.059345830853319548e+01 4.783799557205901110e+00 1.510993411871852210e+01 2.638701364579092878e+00
1.085942597689216704e+01 4.365566082297666739e+00 1.548711442958803985e+01 2.472288610613899706e+00
1.115263861516276656e+01 3.982322066928513316e+00 1.587060746761803820e+01 2.326794988544747866e+00
1.146180774414110637e+01 3.637069278538477946e+00 1.625175191231017280e+01 2.203041780258488735e+00
1.178305909943300200e+01 3.324439332990450691e+00 1.663046099569747582e+01 2.098594784896526733e+00
1.211465578045044644e+01 3.039339979360858646e+00 1.700783502070865438e+01 2.011333694017172213e+00
1.245519861181958632e+01 2.778126723235641027e+00 1.738442280832578035e+01 1.939825571752555877e+00
1.280314074238249411e+01 2.538290680124473120e+00 1.776002975914189008e+01 1.883117973481357899e+00
1.315651789282996020e+01 2.318155462811021472e+00 1.813365377725014582e+01 1.840538055237877835e+00
1.351265996026359240e+01 2.116701839187800527e+00 1.850333780565312480e+01 1.811522148615041905e+00
1.386816459812058078e+01 1.933316023387942728e+00 1.886626305845527440e+01 1.795432809036192845e+00
1.422251605393308616e+01 1.765985190247501668e+00 1.922245131417852448e+01 1.791429115934899396e+00
1.459328811846002516e+01 1.605543539269233211e+00 1.958952553930689078e+01 1.799480731497716812e+00
1.500125896267162418e+01 1.444396426224427099e+00 1.998696258578278062e+01 1.822231552299660384e+00
1.545300975374746244e+01 1.282674055488101761e+00 2.041911904371737307e+01 1.863844013481925188e+00
1.595498317474993932e+01 1.121213727802224058e+00 2.088917472295806022e+01 1.929764137851933237e+00
1.651959478088238242e+01 9.598140655903126817e-01 2.140414237960283472e+01 2.028081239959279358e+00
1.717515854739735559e+01 7.958757892606640461e-01 2.198160107558481613e+01 2.173594999851458986e+00
1.801761582962323160e+01 6.170542136838412794e-01 2.268568535945127707e+01 2.408457815525415935e+00
1.873757684961606174e+01 4.886370189490741867e-01 2.324653659774534731e+01 2.649489163300901673e+00
1.946067464785727452e+01 3.792211039927548821e-01 2.376392369618567812e+01 2.925207676632266107e+00
2.013198151452881746e+01 2.931164158426087241e-01 2.419565459297903232e+01 3.206286701198232336e+00
2.077387087174917824e+01 2.232342859016029357e-01 2.455814760819064801e+01 3.491146399473187945e+00
2.140384864237866225e+01 1.653651793334441344e-01 2.486068301843013018e+01 3.777884535205307870e+00
2.203551609816249623e+01 1.170964376602630919e-01 2.510716876365115979e+01 4.062340397492961053e+00
2.268612549756081265e+01 7.681361252803728390e-02 2.529983228370731752e+01 4.339270279293309329e+00
2.338923515498565564e+01 4.330514228219758260e-02 2.544043857849138490e+01 4.603191600890392365e+00
2.413713330992056072e+01 1.841425711640919116e-02 2.552226709826722839e+01 4.822725278311894570e+00
2.488530898273990033e+01 4.093912025638387145e-03 2.555227422104377411e+01 4.959409983770634689e+00
2.573605855705621792e+01 2.950747667867723023e-04 2.555597683364271688e+01 4.997051079705633114e+00
2.629048947043256845e+01 4.913818805263221907e-03 2.556067357160067033e+01 4.951363935182884646e+00
2.684484446927216084e+01 1.518160493661570645e-02 2.558125416344106284e+01 4.852881423963181007e+00
2.738305367381315492e+01 3.066675414324421950e-02 2.562644467842491736e+01 4.711940601860457711e+00
2.791021612445769406e+01 5.126579786830448571e-02 2.570236894173939035e+01 4.537401196823941163e+00
2.844046481457854370e+01 7.762732075043832225e-02 2.581567207701226963e+01 4.333266295665878509e+00
2.898126471409724658e+01 1.106322401919596632e-01 2.597262686010392230e+01 4.104139253271873677e+00
2.953774938794277460e+01 1.514302776125687477e-01 2.617898828763649632e+01 3.855309847883363172e+00
3.011318103309142913e+01 2.014205892162130584e-01 2.643943549841759477e+01 3.593115408397924426e+00
3.070912535893065609e+01 2.622336447107767032e-01 2.675693446721148305e+01 3.324942764985181931e+00
3.132594228976217821e+01 3.357586092338030737e-01 2.713244956288507126e+01 3.058738364874448834e+00
3.196413011805277193e+01 4.243377822993634751e-01 2.756566072503200715e+01 2.802039823905827731e+00
3.262656759789051364e+01 5.312980140915830596e-01 2.805706318701177437e+01 2.560985043896852442e+00
3.332216694984304439e+01 6.622123166206546063e-01 2.861197207982337432e+01 2.339729615023387055e+00
3.407561398175199940e+01 8.286863670845047158e-01 2.925062565302742712e+01 2.139978717276357134e+00
3.498385116058486233e+01 1.069615816956782428e+00 3.006326083931870841e+01 1.957191667384147848e+00
3.560814133474026733e+01 1.265545576784524284e+00 3.064475940962109490e+01 1.869565332587503015e+00
3.614003348812504157e+01 1.455539238025489901e+00 3.115334241154737427e+01 1.820110365215604542e+00
3.660251550524195352e+01 1.640663833697760143e+00 3.160494730133327579e+01 1.796587043262494632e+00
3.700375823376779039e+01 1.818461546310660815e+00 3.200383121236836814e+01 1.791447093144430180e+00
3.734177756137902549e+01 1.982300925362161514e+00 3.234515194096127289e+01 1.798637076483601493e+00
3.767404370193464302e+01 2.157508723268859452e+00 3.268568447586760328e+01 1.816521580238788403e+00
3.799861737988538835e+01 2.343997342081740598e+00 3.302357999548245004e+01 1.844995314236982153e+00
3.833885287172824974e+01 2.558131949335828104e+00 3.338404075782325009e+01 1.887433122812132380e+00
3.868200348554116630e+01 2.796637034050452719e+00 3.375513769518165930e+01 1.944584521710272851e+00
3.902088328058560762e+01 3.058654116692768099e+00 3.413059854646619584e+01 2.016965478356599561e+00
3.935093445960347225e+01 3.344769816702558796e+00 3.450704195516775030e+01 2.105130592786402133e+00
3.966888049478190936e+01 3.656767900537929439e+00 3.488280406623342600e+01 2.209884207875457474e+00
3.997203074242240461e+01 3.997840909718358038e+00 3.525750507744823636e+01 2.332533804617358264e+00
4.025789419341899844e+01 4.373435823656789623e+00 3.563217491515749202e+01 2.475352274726490442e+00
4.052395506360740995e+01 4.793605789938096606e+00 3.601024969062100922e+01 2.642684172148706878e+00
4.076762189799984526e+01 5.280679471823026105e+00 3.640130417825159981e+01 2.844438603145943656e+00
4.098419847311090791e+01 5.899088402487061344e+00 3.683454296683445506e+01 3.109758881037596012e+00
4.108077322773587525e+01 6.358788744908302704e+00 3.711620778472510551e+01 3.312115009818703548e+00
4.112291400676911479e+01 6.826593214618958072e+00 3.737099574378916600e+01 3.521580453990410753e+00
4.111045112978858640e+01 7.252155407610527682e+00 3.757684657134884532e+01 3.714693206459275032e+00
4.105383753834226468e+01 7.641023146729701843e+00 3.774446187147431431e+01 3.892952617038151875e+00
4.095922571124114597e+01 8.000073906525376088e+00 3.788240664245299172e+01 4.058857797512624543e+00
4.083046682349962708e+01 8.332006710879465317e+00 3.799575732575591758e+01 4.213217803518273463e+00
4.067055891513541610e+01 8.637262109511866015e+00 3.808790959510896812e+01 4.355916235868049213e+00
4.048214721403264349e+01 8.915280907453883685e+00 3.816150274476440529e+01 4.486442544264870769e+00
4.025860171384311315e+01 9.174445305687886076e+00 3.822079524594843036e+01 4.608556038589240345e+00
3.994940696917289813e+01 9.448842355421572137e+00 3.827294723709827196e+01 4.738270971106047114e+00
3.961470878951202934e+01 9.667510308433875821e+00 3.830559494890525229e+01 4.841930451843397876e+00
3.925145635419901424e+01 9.834468780364115759e+00 3.832400255570696146e+01 4.921238737748294234e+00
3.890347562315839980e+01 9.937370880320466782e+00 3.833157531043627131e+01 4.970185557392769127e+00
3.856528361382833481e+01 9.989757051419728029e+00 3.833370828694914678e+01 4.995122643579570365e+00
3.823325216716095554e+01 9.998067015037429783e+00 3.833387134457800727e+01 4.999079539444405640e+00
3.790686452215582847e+01 9.964978018653978253e+00 3.833481281769683591e+01 4.983325656601448550e+00
3.758651135908946372e+01 9.891305986348157830e+00 3.833909067365508605e+01 4.948268016102740141e+00
3.727299865311683646e+01 9.776414520122717278e+00 3.834937076498481900e+01 4.893646547262154201e+00
3.696704417010716526e+01 9.617882893173790748e+00 3.836875793623933362e+01 4.818383073626385737e+00
3.666859002229278985e+01 9.410009885996428736e+00 3.840143815323666843e+01 4.719888634356518509e+00
3.637489588414020147e+01 9.138638989441531635e+00 3.845455686476084622e+01 4.591660849436461689e+00
3.612226324755571483e+01 8.829238830259898307e+00 3.852791382496666017e+01 4.445992852744788060e+00
3.594105519805717819e+01 8.539392830438885085e+00 3.860807876443706022e+01 4.310092025769826307e+00
3.579349650129689309e+01 8.231039709526866588e+00 3.870499870565303979e+01 4.166171333548466471e+00
3.568089981796003229e+01 7.910835539847584919e+00 3.881810503697014525e+01 4.017515181359767595e+00
3.560083403711225714e+01 7.573816603963670957e+00 3.895085867365326493e+01 3.862033348630960372e+00
3.555460788818732709e+01 7.220479895759264188e+00 3.910537460826353140e+01 3.700244719013360939e+00
3.554418953408168846e+01 6.850842643540219434e+00 3.928434412023334943e+01 3.532523238828146450e+00
3.557252429288725182e+01 6.463780829527188132e+00 3.949162464018422725e+01 3.358840819186129423e+00
3.564438325270091923e+01 6.056250390021946650e+00 3.973322049904304265e+01 3.178506486731496494e+00
3.576839159630597464e+01 5.621158535044201265e+00 4.001973849687749407e+01 2.989419655329702330e+00
3.596352202862827596e+01 5.140269662733756739e+00 4.037433140107474117e+01 2.785538111168189168e+00
3.623288879998911227e+01 4.643073682070083308e+00 4.078829164045756528e+01 2.581932017590920836e+00
3.651133181522273219e+01 4.232755596312914648e+00 4.117154906974586481e+01 2.421022961334771129e+00
3.682377703740976216e+01 3.847665273724533819e+00 4.157087200573739239e+01 2.277604968615689174e+00
3.714353474032112956e+01 3.509746005940953317e+00 4.195777519563647218e+01 2.159527935255655784e+00
3.747073680059270373e+01 3.207072695879610524e+00 4.233776762641113578e+01 2.061642235077572938e+00
3.780582567846347786e+01 2.932119329078573422e+00 4.271450868648179977e+01 1.980893211484972660e+00
3.814799460465143000e+01 2.680779365161165995e+00 4.308910693000606074e+01 1.915659120867137633e+00
3.849559457655787753e+01 2.450636701865497979e+00 4.346117400986100421e+01 1.864956847715627974e+00
3.884589787414640227e+01 2.240416209055709373e+00 4.382886772956929633e+01 1.828091798006862501e+00
3.919414273651454295e+01 2.050024023116086447e+00 4.418810666861070047e+01 1.804414078442230229e+00
3.953068470967571102e+01 1.881433578355334868e+00 4.452990249286590085e+01 1.792994015743400560e+00
3.984388238726639742e+01 1.736619136607592484e+00 4.484357616138411373e+01 1.791955969264810156e+00
4.020418145970374724e+01 1.582923129585617206e+00 4.519939240965090477e+01 1.801709704877677343e+00
4.061258716499798993e+01 1.423650841870010231e+00 4.559633861099057839e+01 1.826418174913278181e+00
4.106817735590551877e+01 1.262656956916511586e+00 4.603108546078471619e+01 1.870557559420236604e+00
4.157619417306499798e+01 1.101501588698493794e+00 4.650541245401028334e+01 1.939837523031986422e+00
4.214972660138646887e+01 9.400477651376978327e-01 4.702658633640036356e+01 2.042880084667825891e+00
4.282094657149679762e+01 7.751796895790215025e-01 4.761478838916148959e+01 2.196123258905154252e+00
4.371807701592311446e+01 5.895816837568949031e-01 4.835747865778684940e+01 2.453972309530393581e+00
4.442669333929035957e+01 4.670835911990594003e-01 4.890145704152092065e+01 2.697888335949227390e+00
4.513818926634419881e+01 3.625709084685416750e-01 4.940172720778490145e+01 2.974513523055539732e+00
4.580401555765462263e+01 2.796092401540686279e-01 4.982096493940629500e+01 3.256876051248573489e+00
4.644366670417862508e+01 2.120150975065084875e-01 5.017278957376088755e+01 3.542727127021903399e+00
4.707335898739727043e+01 1.559870786327768044e-01 5.046520096229875207e+01 3.829596749963743552e+00
4.770698837588719954e+01 1.092620054460426010e-01 5.070183451142400344e+01 4.113122220845708554e+00
4.836378670287816561e+01 7.028417745544227047e-02 5.088497227126124045e+01 4.388110404826909949e+00
4.908550307281558389e+01 3.780674623665734868e-02 5.101660647346981392e+01 4.649838799028750636e+00
4.974860017370909304e+01 1.699207018800853383e-02 5.108190754141062229e+01 4.835943352700918574e+00
5.041190578599286454e+01 4.460147991290231567e-03 5.110768528764656082e+01 4.955812577891482107e+00
5.147659127347321828e+01 1.210173211832812293e-03 5.111239921438838962e+01 4.987928948528880468e+00
5.199904145030684788e+01 7.173703429175047955e-03 5.112018234988061494e+01 4.929328382185013346e+00
5.252140975238560117e+01 1.817539617477012884e-02 5.114481450340948498e+01 4.824939954637809336e+00
5.305742840945539029e+01 3.482083370806798861e-02 5.119645978608670589e+01 4.675596176561594319e+00
5.358449249364424816e+01 5.665115908715413762e-02 5.128021252052327128e+01 4.494025811454656072e+00
5.411679130993214670e+01 8.443016108653778051e-02 5.140283713014034817e+01 4.283769717491880513e+00
5.466090438231157833e+01 1.190888648649375686e-01 5.157048105028582086e+01 4.049646538894265291e+00
5.522148274124602096e+01 1.618294882875186969e-01 5.178868051387096472e+01 3.797193138285802405e+00
5.580140774632826606e+01 2.141019610227934133e-01 5.206176362588951179e+01 3.532996634324107266e+00
5.640206028205418676e+01 2.776022510091791795e-01 5.239231393926665703e+01 3.264562958233502510e+00
5.702393868289669143e+01 3.543331662964009920e-01 5.278108219168679938e+01 2.999738389508541214e+00
5.721828761398059271e+01 3.807850486363251186e-01 5.291144523916795350e+01 2.920688345716397905e+00


==> Figuredata/Star1.csv <==
px py qx qy theta
4.000000000000000222e-01 0.000000000000000000e+00 5.400000000000000355e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.164263853162629703e-01 2.360583342540052698e-02 5.416370478881090911e+00 -3.864217012431586662e-05 -4.728912744228357806e-03
4.328527706325259183e-01 4.721166685080105396e-02 5.432628414695184205e+00 -1.540278853053578256e-04 -9.473280640095662827e-03
4.492791559487888664e-01 7.081750027620158094e-02 5.448772715426922097e+00 -3.453322747010850735e-04 -1.423304705954422412e-02
4.657055412650518145e-01 9.442333370160210793e-02 5.464802293684588363e+00 -6.117121943471220957e-04 -1.900815379757037071e-02
4.821319265813147625e-01 1.180291671270026349e-01 5.480716067016282445e+00 -9.523061872119403803e-04 -2.379854106471952085e-02
4.985583118975777106e-01 1.416350005524031619e-01 5.496512958229223145e+00 -1.366234448993142170e-03 -2.860414747985673065e-02
5.149846972138406587e-01 1.652408339778037027e-01 5.512191895712078349e+00 -1.852598799775062588e-03 -3.342491006321962610e-02
5.314110825301036067e-01 1.888466674032042159e-01 5.527751813760216848e+00 -2.410482661665658277e-03 -3.826076422976042168e-02
5.478374678463665548e-01 2.124525008286047567e-01 5.543191652903765920e+00 -3.038951042529020041e-03 -4.311164378278382198e-02
5.642638531626295029e-01 2.360583342540052698e-01 5.558510360238371639e+00 -3.737050525928042877e-03 -4.797748090788715725e-02
5.806902384788924509e-01 2.596641676794058107e-01 5.573706889758541116e+00 -4.503809267389191628e-03 -5.285820616720963983e-02
5.971166237951553990e-01 2.832700011048063238e-01 5.588780202693448551e+00 -5.338236997101453163e-03 -5.775374849399704524e-02
6.135430091114183471e-01 3.068758345302068924e-01 5.603729267845065642e+00 -6.239325029157138935e-03 -6.266403518748855928e-02
6.299693944276812951e-01 3.304816679556074055e-01 5.618553061928514225e+00 -7.206046277442867964e-03 -6.758899190813232039e-02
6.463957797439442432e-01 3.540875013810078631e-01 5.633250569914480366e+00 -8.237355278283620130e-03 -7.252854267313599279e-02
6.628221650602071913e-01 3.776933348064084317e-01 5.647820785373575347e+00 -9.332188219939918650e-03 -7.748260985235844167e-02
6.792485503764702504e-01 4.012991682318090003e-01 5.662262710822481893e+00 -1.048946297906183656e-02 -8.245111416454931064e-02
6.956749356927330874e-01 4.249050016572095134e-01 5.676575358071768385e+00 -1.170807916419108752e-02 -8.743397467394248279e-02
7.121013210089960355e-01 4.485108350826099710e-01 5.690757748575182795e+00 -1.298691816640773489e-02 -9.243110878720944834e-02
7.285277063252589835e-01 4.721166685080105396e-01 5.704808913780328616e+00 -1.432484321721100295e-02 -9.744243225077908743e-02
7.449540916415220426e-01 4.957225019334111082e-01 5.718727895480502532e+00 -1.572069945372139843e-02 -1.024678591485292528e-01
7.613804769577848797e-01 5.193283353588116213e-01 5.732513746167596125e+00 -1.717331399128640967e-02 -1.075073018998564944e-01
7.778068622740478277e-01 5.429341687842120789e-01 5.746165529385851123e+00 -1.868149600357305040e-02 -1.125606712581296576e-01
7.942332475903107758e-01 5.665400022096126476e-01 5.759682320086329632e+00 -2.024403681022024504e-02 -1.176278763095327806e-01
8.062643429828793007e-01 5.869524705825357458e-01 5.769120092129684352e+00 -2.137541235601270184e-02 -1.219677531549182847e-01
7.787378290621977950e-01 5.786246534831617216e-01 5.742989687362449303e+00 -1.820320056061641711e-02 -1.196508600164168934e-01
7.512113151415164003e-01 5.702968363837878085e-01 5.716825510015385525e+00 -1.508822292942169074e-02 -1.173461381593054742e-01
7.236848012208348946e-01 5.619690192844138954e-01 5.690628000382392138e+00 -1.203033289532062788e-02 -1.150535358223991889e-01
6.961582873001533889e-01 5.536412021850398713e-01 5.664397594560195870e+00 -9.029381546017845039e-03 -1.127730012612212784e-01
6.686317733794719942e-01 5.453133850856659581e-01 5.638134724466521419e+00 -6.085217684694055329e-03 -1.105044827519466311e-01
6.411052594587904885e-01 5.369855679862919340e-01 5.611839817858694346e+00 -3.197687889812339535e-03 -1.082479285952735043e-01
6.135787455381089828e-01 5.286577508869180209e-01 5.585513298352689837e+00 -3.666365740689903063e-04 -1.060032871202234162e-01
5.860522316174275881e-01 5.203299337875439967e-01 5.559155585442589143e+00 2.408093957505741400e-03 -1.037705066878698706e-01
5.585257176967459714e-01 5.120021166881700836e-01 5.532767094520441020e+00 5.126663450291335522e-03 -1.015495356949970701e-01
5.309992037760646877e-01 5.036742995887961705e-01 5.506348236896513093e+00 7.789233643656578998e-03 -9.934032257768922458e-02
5.034726898553831820e-01 4.953464824894221463e-01 5.479899419819900253e+00 1.039596821537319693e-02 -9.714281581485154082e-02
4.759461759347016763e-01 4.870186653900481777e-01 5.453421046499499880e+00 1.294703272685199247e-02 -9.495696393166383475e-02
4.484196620140203371e-01 4.786908482906742091e-01 5.426913516125321912e+00 1.544259456919822027e-02 -9.278271550296733616e-02
4.208931480933388314e-01 4.703630311913002404e-01 5.400377223890125755e+00 1.788282291007886604e-02 -9.062001915658596252e-02
3.933666341726573257e-01 4.620352140919262718e-01 5.373812561011366284e+00 2.026788864139905666e-02 -8.846882357658157614e-02
3.658401202519758200e-01 4.537073969925523031e-01 5.347219914753442715e+00 2.259796432779848097e-02 -8.632907750644107370e-02
3.383136063312943143e-01 4.453795798931783345e-01 5.320599668450224584e+00 2.487322415590764724e-02 -8.420072975220639633e-02
3.107870924106129751e-01 4.370517627938044214e-01 5.293952201527857504e+00 2.709384388441138380e-02 -8.208372918553782926e-02
2.832605784899314694e-01 4.287239456944303972e-01 5.267277889527815837e+00 2.926000079489021743e-02 -7.997802474671537876e-02
2.557340645692499637e-01 4.203961285950564841e-01 5.240577104130208497e+00 3.137187364343502205e-02 -7.788356544757921163e-02
2.282075506485685690e-01 4.120683114956825155e-01 5.213850213177319226e+00 3.342964261302833195e-02 -7.580030037440914359e-02
2.006810367278870633e-01 4.037404943963085469e-01 5.187097580697358268e+00 3.543348926668715704e-02 -7.372817869074432817e-02
1.731545228072055576e-01 3.954126772969345227e-01 5.160319566928431634e+00 3.738359650135647527e-02 -7.166714964014389566e-02
1.456280088865240518e-01 3.870848601975606096e-01 5.133516528342703111e+00 3.928014850255062695e-02 -6.961716254888924982e-02
1.201319078533931856e-01 3.850060114158694313e-01 5.108285055425763943e+00 4.101738316800124240e-02 -6.885211296542079196e-02
1.027574583704644051e-01 4.079230359049093035e-01 5.089376103182226885e+00 4.236251941591195891e-02 -7.317739580084095530e-02
8.538300888753561080e-02 4.308400603939492313e-01 5.070380212270746867e+00 4.379628733777962690e-02 -7.748627084282302957e-02
6.800855940460701077e-02 4.537570848829888259e-01 5.051298477397141440e+00 4.531909297484937316e-02 -8.177872063729556273e-02
5.063410992167821645e-02 4.766741093720286981e-01 5.032131991179499053e+00 4.693132697325469449e-02 -8.605472900957393534e-02
3.325966043874942213e-02 4.995911338610686259e-01 5.012881843944158256e+00 4.863336472872892280e-02 -9.031428105170322129e-02
1.588521095582064169e-02 5.225081583501085536e-01 4.993549123526029199e+00 5.042556653354290930e-02 -9.455736310971797620e-02
-1.489238527108166510e-03 5.454251828391483148e-01 4.974134915073240570e+00 5.230827772555685096e-02 -9.878396277082364396e-02
-1.886368801003693307e-02 5.683422073281882980e-01 4.954640300856146595e+00 5.428182883927923363e-02 -1.029940688505052576e-01
-3.623813749296572739e-02 5.912592318172281702e-01 4.935066360080637260e+00 5.634653575882253573e-02 -1.071876713795683750e-01
-5.361258697589432742e-02 6.141762563062678204e-01 4.915414168705787290e+00 5.850269987265221960e-02 -1.113647615911180916e-01
-7.098703645882312174e-02 6.370932807953075816e-01 4.895684799265810128e+00 6.075060823002131905e-02 -1.155253319074810436e-01
-8.836148594175191606e-02 6.600103052843475648e-01 4.875879320696307140e+00 6.309053369898931507e-02 -1.196693759270751334e-01
-1.057359354246807104e-01 6.829273297733873260e-01 4.855998798164791630e+00 6.552273512592199367e-02 -1.237968884112325280e-01
-1.231103849076095047e-01 7.058443542624273093e-01 4.836044292905494757e+00 6.804745749637541863e-02 -1.279078652709805253e-01
-1.404848343905382990e-01 7.287613787514671815e-01 4.816016862058389414e+00 7.066493209726043556e-02 -1.320023035537851441e-01
-1.578592838734670656e-01 7.516784032405070537e-01 4.795917558512464041e+00 7.337537668019467052e-02 -1.360802014302625040e-01
-1.752337333563958877e-01 7.745954277295469259e-01 4.775747430753166434e+00 7.617899562594543372e-02 -1.401415581808622690e-01
-1.926081828393246542e-01 7.975124522185867981e-01 4.755507522714051305e+00 7.907598010987371140e-02 -1.441863741825270273e-01
-2.099826323222532543e-01 8.204294767076264483e-01 4.735198873632551653e+00 8.206650826828143508e-02 -1.482146508953339492e-01
-2.273570818051820763e-01 8.433465011966663205e-01 4.714822517909879274e+00 8.515074536557354357e-02 -1.522263908491218731e-01
-2.447315312881108429e-01 8.662635256857061927e-01 4.694379484975005568e+00 8.832884396215412437e-02 -1.562215976301073173e-01
-2.621059807710396372e-01 8.891805501747460649e-01 4.673870799152713751e+00 9.160094408295860191e-02 -1.602002758674958560e-01
-2.794804302539684038e-01 9.120975746637860482e-01 4.653297479535655867e+00 9.496717338654603324e-02 -1.641624312200908320e-01
-2.968548797368971703e-01 9.350145991528258094e-01 4.632660539860408377e+00 9.842764733466691229e-02 -1.681080703629046214e-01
-3.091927751385019629e-01 9.424307040616817233e-01 4.619444974966246065e+00 1.006885058546520550e-01 -1.691539550900322264e-01
-3.097787110170172609e-01 9.136779966167757339e-01 4.623569221812921626e+00 9.999613394404371913e-02 -1.634633648349508861e-01
-3.103646468955326143e-01 8.849252891718695224e-01 4.627537381497708324e+00 9.935316772793711948e-02 -1.577681052966767861e-01
-3.109505827740479122e-01 8.561725817269633110e-01 4.631348775423789199e+00 9.875786444372414152e-02 -1.520683575224177353e-01
-3.115365186525632657e-01 8.274198742820569885e-01 4.635002749056932103e+00 9.820846940140970371e-02 -1.463643032850415748e-01
-3.121224545310785636e-01 7.986671668371507771e-01 4.638498672175966675e+00 9.770321640755597059e-02 -1.406561250549822617e-01
-3.127083904095939171e-01 7.699144593922445656e-01 4.641835939114416831e+00 9.724032819537098415e-02 -1.349440059718735596e-01
-3.132943262881092150e-01 7.411617519473383542e-01 4.645013968993120912e+00 9.681801686074376079e-02 -1.292281298159194958e-01
-3.138802621666245685e-01 7.124090445024320317e-01 4.648032205943664508e+00 9.643448430399670368e-02 -1.235086809790121587e-01
-3.144661980451398664e-01 6.836563370575258203e-01 4.650890119322477645e+00 9.608792267713128776e-02 -1.177858444356086470e-01
-3.150521339236552198e-01 6.549036296126198309e-01 4.653587203915422243e+00 9.577651483633276008e-02 -1.120598057133778691e-01
-3.156380698021705178e-01 6.261509221677137305e-01 4.656122980132744615e+00 9.549843479949915448e-02 -1.063307508636285453e-01
-3.162240056806858712e-01 5.973982147228074080e-01 4.658496994194234908e+00 9.525184820855636669e-02 -1.005988664315298348e-01
-3.168099415592011692e-01 5.686455072779011966e-01 4.660708818304470924e+00 9.503491279631370858e-02 -9.486433942613529957e-02
-3.173958774377165226e-01 5.398927998329949851e-01 4.662758050818009536e+00 9.484577885761402705e-02 -8.912735729022167042e-02
-3.179818133162318206e-01 5.111400923880886626e-01 4.664644316394408463e+00 9.468258972452825439e-02 -8.338810786995368152e-02
-3.185677491947471740e-01 4.823873849431824512e-01 4.666367266142975367e+00 9.454348224532882483e-02 -7.764677938438838134e-02
-3.191536850732624719e-01 4.536346774982765728e-01 4.667926577757122608e+00 9.442658726697850113e-02 -7.190356039483168649e-02
-3.197396209517778254e-01 4.248819700533703614e-01 4.669321955638239707e+00 9.433003012088625461e-02 -6.615863977405582463e-02
-3.203255568302931233e-01 3.961292626084640389e-01 4.670553131008989389e+00 9.425193111165258708e-02 -6.041220667539312639e-02
-3.209114927088084768e-01 3.673765551635578275e-01 4.671619862015951696e+00 9.419040600853872958e-02 -5.466445050171620662e-02
-3.214974285873237747e-01 3.386238477186516160e-01 4.672521933821527362e+00 9.414356653938704689e-02 -4.891556087431806615e-02
-3.220833644658391282e-01 3.098711402737454046e-01 4.673259158685049819e+00 9.410952088671659110e-02 -4.316572760170452050e-02
-3.226693003443544261e-01 2.811184328288390821e-01 4.673831376033035667e+00 9.408637418572032840e-02 -3.741514064831108488e-02
-3.232552362228697795e-01 2.523657253839328707e-01 4.674238452518528320e+00 9.407222902388462371e-02 -3.166399010315695817e-02
-3.344725520029914745e-01 2.313371675689251672e-01 4.663650994631678870e+00 9.436632185325249944e-02 -2.739759658304648238e-02
-3.616369376355221821e-01 2.218948341987650730e-01 4.636754503032225472e+00 9.507604277021655670e-02 -2.536647857644561133e-02
-3.888013232680535003e-01 2.124525008286047290e-01 4.609836118379865511e+00 9.573177877997315899e-02 -2.334626515816210293e-02
-4.159657089005842079e-01 2.030101674584446347e-01 4.582896175386425242e+00 9.633373227929170612e-02 -2.133690598493010251e-02
-4.431300945331154706e-01 1.935678340882842907e-01 4.555935005073010302e+00 9.688210659970312999e-02 -1.933835080819381463e-02
-4.702944801656461782e-01 1.841255007181241687e-01 4.528952934796746099e+00 9.737710596732523927e-02 -1.735054947649063151e-02
-4.974588657981768858e-01 1.746831673479640745e-01 4.501950288277611456e+00 9.781893546338954470e-02 -1.537345193778014325e-02
-5.246232514307082040e-01 1.652408339778037305e-01 4.474927385625370846e+00 9.820780098546265380e-02 -1.340700824172087920e-02
-5.517876370632388561e-01 1.557985006076436085e-01 4.447884543366575905e+00 9.854390920935401921e-02 -1.145116854189510980e-02
-5.789520226957701743e-01 1.463561672374832923e-01 4.420822074471638885e+00 9.882746755170186692e-02 -9.505883097982035373e-03
-6.061164083283008264e-01 1.369138338673231703e-01 4.393740288381976278e+00 9.905868413322919952e-02 -7.571102277881214260e-03
-6.332807939608322556e-01 1.274715004971628263e-01 4.366639491037194176e+00 9.923776774266343526e-02 -5.646776559785413388e-03
-6.604451795933629077e-01 1.180291671270027321e-01 4.339519984902326044e+00 9.936492780131352121e-02 -3.732856534204528811e-03
-6.876095652258935598e-01 1.085868337568426101e-01 4.312382068995099793e+00 9.944037432829051781e-02 -1.829292905941212397e-03
-7.147739508584248780e-01 9.914450038668229381e-02 4.285226038913250157e+00 9.946431790637055848e-02 6.396350398126925824e-05
-7.419383364909555301e-01 8.970216701652217184e-02 4.258052186861835509e+00 9.943696964848899866e-02 1.946961756438167837e-03
-7.691027221234869593e-01 8.025983364636182782e-02 4.230860801680574212e+00 9.935854116485889898e-02 3.819750792369152725e-03
-7.962671077560176114e-01 7.081750027620173360e-02 4.203652168871197858e+00 9.922924453070625095e-02 5.682379430989358340e-03
-8.234314933885489296e-01 6.137516690604138958e-02 4.176426570624790280e+00 9.904929225461386877e-02 7.534896368046118016e-03
-8.505958790210796927e-01 5.193283353588126761e-02 4.149184285849134568e+00 9.881889724746670267e-02 9.377350174119425050e-03
-8.777602646536102338e-01 4.249050016572117339e-02 4.121925590196035216e+00 9.853827279199066369e-02 1.120978929296678230e-02
-9.049246502861416630e-01 3.304816679556082937e-02 4.094650756088626942e+00 9.820763251287746576e-02 1.303226203991073723e-02
-9.320890359186722041e-01 2.360583342540070739e-02 4.067360052748663080e+00 9.782719034748807441e-02 1.484481660026885225e-02
-9.592534215512036333e-01 1.416350005524039113e-02 4.040053746223758679e+00 9.739716051712672684e-02 1.664750102782590682e-02
-9.864178071837343964e-01 4.721166685080269154e-03 4.012732099414617615e+00 9.691775749887866775e-02 1.844036324334671906e-02
-9.864178071837343964e-01 -4.721166685080043640e-03 4.012548850231496544e+00 9.692704063206694642e-02 2.033104207816575221e-02
-9.592534215512036333e-01 -1.416350005524016561e-02 4.039499503676546865e+00 9.750203861717507414e-02 2.233496465675815015e-02
-9.320890359186723151e-01 -2.360583342540049923e-02 4.066428765618463892e+00 9.813071702825432174e-02 2.434971621241412837e-02
-9.049246502861416630e-01 -3.304816679556062120e-02 4.093336303203789051e+00 9.881327873697083597e-02 2.637534704109730649e-02
-8.777602646536108999e-01 -4.249050016572074318e-02 4.120221779875086199e+00 9.954992565998342646e-02 2.841190753227650079e-02
-8.505958790210796927e-01 -5.193283353588107332e-02 4.147084855344358445e+00 1.003408587177034017e-01 3.045944816646158071e-02
-8.234314933885489296e-01 -6.137516690604119529e-02 4.173925185566594642e+00 1.011862777923330237e-01 3.251801951268407098e-02
-7.962671077560176114e-01 -7.081750027620152543e-02 4.200742422713449997e+00 1.020863816851753231e-01 3.458767222592221829e-02
-7.691027221234869593e-01 -8.025983364636164741e-02 4.227536215147061682e+00 1.030413680732077258e-01 3.666845704446883292e-02
-7.419383364909556411e-01 -8.970216701652197755e-02 4.254306207394029649e+00 1.040514334649110528e-01 3.876042478724225915e-02
-7.147739508584249890e-01 -9.914450038668209952e-02 4.281052040119542212e+00 1.051167731553474816e-01 4.086362635103850394e-02
-6.876095652258936708e-01 -1.085868337568424435e-01 4.307773350101702370e+00 1.062375811804780468e-01 4.297811270772501635e-02
-6.604451795933630187e-01 -1.180291671270025655e-01 4.334469770206018424e+00 1.074140502707148226e-01 4.510393490137417499e-02
-6.332807939608322556e-01 -1.274715004971626875e-01 4.361140929360107776e+00 1.086463718036978221e-01 4.724114404533687889e-02
-6.061164083283009374e-01 -1.369138338673230315e-01 4.387786452528603220e+00 1.099347357562908412e-01 4.938979131925445853e-02
-5.789520226957702853e-01 -1.463561672374831535e-01 4.414405960688284836e+00 1.112793306557879058e-01 5.154992796600853244e-02
-5.517876370632389671e-01 -1.557985006076434975e-01 4.440999070803455240e+00 1.126803435303238010e-01 5.372160528860858014e-02
-5.246232514307083150e-01 -1.652408339778036195e-01 4.467565395801543993e+00 1.141379598584811028e-01 5.590487464701517084e-02
-4.974588657981769968e-01 -1.746831673479639357e-01 4.494104544548998881e+00 1.156523635180866372e-01 5.809978745489968732e-02
-4.702944801656462337e-01 -1.841255007181240577e-01 4.520616121827432110e+00 1.172237367341901759e-01 6.030639517633804708e-02
-4.431300945331155816e-01 -1.935678340882841797e-01 4.547099728310064926e+00 1.188522600262190976e-01 6.252474932243928807e-02
-4.159657089005842634e-01 -2.030101674584445237e-01 4.573554960538478653e+00 1.205381121543011580e-01 6.475490144790693736e-02
-3.888013232680535003e-01 -2.124525008286046457e-01 4.599981410899668610e+00 1.222814700647493480e-01 6.699690314753285747e-02
-3.616369376355222931e-01 -2.218948341987649620e-01 4.626378667603448847e+00 1.240825088347023153e-01 6.925080605262333433e-02
-3.344725520029915300e-01 -2.313371675689250839e-01 4.652746314660194393e+00 1.259414016159127181e-01 7.151666182735529065e-02
-3.232552362228698350e-01 -2.523657253839331482e-01 4.662360108441819584e+00 1.266324738782557691e-01 7.587241371840638959e-02
-3.226693003443545371e-01 -2.811184328288390821e-01 4.660687686975829358e+00 1.265004295010329072e-01 8.161434648333881769e-02
-3.220833644658391837e-01 -3.098711402737449605e-01 4.658851847250659262e+00 1.263448803888631566e-01 8.735425841016009052e-02
-3.214974285873238857e-01 -3.386238477186515605e-01 4.656852929956816212e+00 1.261639614840305845e-01 9.309196117078244459e-02
-3.209114927088085323e-01 -3.673765551635574944e-01 4.654691302277178977e+00 1.259558140639537860e-01 9.882726680056778956e-02
-3.203255568302932343e-01 -3.961292626084640389e-01 4.652367357745456289e+00 1.257185862211871452e-01 1.045599877288538732e-01
-3.197396209517779364e-01 -4.248819700533699173e-01 4.649881516094332312e+00 1.254504333398216431e-01 1.102899368093415572e-01
-3.191536850732625830e-01 -4.536346774982764618e-01 4.647234223093395400e+00 1.251495185679352140e-01 1.160169273503167814e-01
-3.185677491947472850e-01 -4.823873849431823957e-01 4.644425950376989576e+00 1.248140132858139295e-01 1.217407731446862734e-01
-3.179818133162319316e-01 -5.111400923880889957e-01 4.641457195262104207e+00 1.244420975696968190e-01 1.274612884998203299e-01
-3.173958774377166336e-01 -5.398927998329948741e-01 4.638328480556433320e+00 1.240319606508065720e-01 1.331782882671882495e-01
-3.168099415592013357e-01 -5.686455072779007525e-01 4.635040354356749326e+00 1.235818013694216511e-01 1.388915878717793817e-01
-3.162240056806859823e-01 -5.973982147228072970e-01 4.631593389837728836e+00 1.230898286237659400e-01 1.446010033412965523e-01
-3.156380698021706843e-01 -6.261509221677132864e-01 4.627988185031389534e+00 1.225542618134730644e-01 1.503063513351118319e-01
-3.150521339236553309e-01 -6.549036296126198309e-01 4.624225362597295330e+00 1.219733312774125000e-01 1.560074491729761537e-01
-3.144661980451400329e-01 -6.836563370575257093e-01 4.620305569583681660e+00 1.213452787256444898e-01 1.617041148634681957e-01
-3.138802621666247350e-01 -7.124090445024322538e-01 4.616229477179699003e+00 1.206683576652943790e-01 1.673961671321764211e-01
-3.132943262881093816e-01 -7.411617519473382432e-01 4.611997780458919394e+00 1.199408338201294333e-01 1.730834254495994262e-01
-3.127083904095940836e-01 -7.699144593922447877e-01 4.607611198114312856e+00 1.191609855436329690e-01 1.787657100587579095e-01
-3.121224545310787302e-01 -7.986671668371506660e-01 4.603070472184872308e+00 1.183271042253704053e-01 1.844428420025040205e-01
-3.115365186525634322e-01 -8.274198742820566554e-01 4.598376367774073437e+00 1.174374946904508388e-01 1.901146431505208456e-01
-3.109505827740481343e-01 -8.561725817269632000e-01 4.593529672760388927e+00 1.164904755918925172e-01 1.957809362259989028e-01
-3.103646468955327808e-01 -8.849252891718690783e-01 4.588531197500039127e+00 1.154843797957005869e-01 2.014415448319795132e-01
-3.097787110170174829e-01 -9.136779966167756228e-01 4.583381774522195862e+00 1.144175547585080110e-01 2.070962934773624975e-01
-3.091927751385021850e-01 -9.424307040616816122e-01 4.578082258216804590e+00 1.132883628978414992e-01 2.127450076026125847e-01
-2.968548797368972814e-01 -9.350145991528254763e-01 4.591397625501582702e+00 1.161692311212715323e-01 2.118171320803687863e-01
-2.794804302539686813e-01 -9.120975746637858261e-01 4.612688515887488627e+00 1.207058928019182353e-01 2.080585330749219475e-01
-2.621059807710400813e-01 -8.891805501747461760e-01 4.633926902619665000e+00 1.251478013746408768e-01 2.042835610630590049e-01
-2.447315312881110649e-01 -8.662635256857060817e-01 4.655111840379245081e+00 1.294949455950927808e-01 2.004921987508390679e-01
-2.273570818051824649e-01 -8.433465011966664315e-01 4.676242377350140700e+00 1.337473244780338355e-01 1.966844297096020655e-01
-2.099826323222534763e-01 -8.204294767076263373e-01 4.697317555300449143e+00 1.379049474670415165e-01 1.928602383890755112e-01
-1.926081828393248485e-01 -7.975124522185866871e-01 4.718336409667363895e+00 1.419678346045631923e-01 1.890196101305247345e-01
-1.752337333563958877e-01 -7.745954277295465928e-01 4.739297969645663855e+00 1.459360167022430987e-01 1.851625311799405538e-01
-1.578592838734672599e-01 -7.516784032405069427e-01 4.760201258279782799e+00 1.498095355114633653e-01 1.812889887012639201e-01
-1.404848343905386598e-01 -7.287613787514672925e-01 4.781045292559560345e+00 1.535884438940295915e-01 1.773989707896417578e-01
-1.231103849076096712e-01 -7.058443542624271982e-01 4.801829083519663754e+00 1.572728059929379141e-01 1.734924664847129205e-01
-1.057359354246810712e-01 -6.829273297733875481e-01 4.822551636342759629e+00 1.608626974031508450e-01 1.695694657839200148e-01
-8.836148594175208260e-02 -6.600103052843474538e-01 4.843211950466468352e+00 1.643582053423119360e-01 1.656299596558426512e-01
-7.098703645882348257e-02 -6.370932807953078036e-01 4.863809019694132374e+00 1.677594288213262175e-01 1.616739400535507631e-01
-5.361258697589449396e-02 -6.141762563062677094e-01 4.884341832309452514e+00 1.710664788147324700e-01 1.577013999279717749e-01
-3.623813749296589393e-02 -5.912592318172280592e-01 4.904809371195025136e+00 1.742794784307892808e-01 1.537123332412708154e-01
-1.886368801003690532e-02 -5.683422073281879650e-01 4.925210613954813077e+00 1.773985630811970582e-01 1.497067349802366221e-01
-1.489238527108305288e-03 -5.454251828391483148e-01 4.945544533040594715e+00 1.804238806503757342e-01 1.456846011696731336e-01
1.588521095582029474e-02 -5.225081583501087756e-01 4.965810095882430275e+00 1.833555916642160000e-01 1.416459288857891408e-01
3.325966043874928335e-02 -4.995911338610686259e-01 4.986006265023155137e+00 1.861938694582210840e-01 1.375907162695844677e-01
5.063410992167793889e-02 -4.766741093720289757e-01 5.006131998256965865e+00 1.889389003449513660e-01 1.335189625402278257e-01
6.800855940460692750e-02 -4.537570848829888814e-01 5.026186248772109622e+00 1.915908837806860610e-01 1.294306680084207350e-01
8.538300888753552753e-02 -4.308400603939492868e-01 5.046167965297700064e+00 1.941500325312117692e-01 1.253258340897456802e-01
1.027574583704645161e-01 -4.079230359049090815e-01 5.066076092254713004e+00 1.966165728366493504e-01 1.212044633179914233e-01
1.201319078533931162e-01 -3.850060114158695423e-01 5.085909569911158279e+00 1.989907445752197024e-01 1.170665593584532260e-01
1.456280088865243572e-01 -3.870848601975607206e-01 5.110814153456074926e+00 2.019198509674431374e-01 1.180751129786110493e-01
1.731545228072049469e-01 -3.954126772969344672e-01 5.136967677259704601e+00 2.050529484338990405e-01 1.203836859033509676e-01
2.006810367278867302e-01 -4.037404943963085469e-01 5.163087288090613569e+00 2.082433260075741144e-01 1.227044465137034912e-01
2.282075506485685412e-01 -4.120683114956825710e-01 5.189172540100879694e+00 2.114911270732755533e-01 1.250374465867156726e-01
2.557340645692503522e-01 -4.203961285950566507e-01 5.215222983205164198e+00 2.147964925267406566e-01 1.273827379067225818e-01
2.832605784899309143e-01 -4.287239456944303972e-01 5.241238163064159572e+00 2.181595607110862201e-01 1.297403722611573107e-01
3.107870924106127530e-01 -4.370517627938044214e-01 5.267217621068577493e+00 2.215804673523746882e-01 1.321104014362852741e-01
3.383136063312945363e-01 -4.453795798931785566e-01 5.293160894323658106e+00 2.250593454943026206e-01 1.344928772128622108e-01
3.658401202519763196e-01 -4.537073969925525807e-01 5.319067515634264609e+00 2.285963254319960392e-01 1.368878513617148018e-01
3.933666341726569371e-01 -4.620352140919262718e-01 5.344937013490545397e+00 2.321915346449002771e-01 1.392953756392399101e-01
4.208931480933387204e-01 -4.703630311913004070e-01 5.370768912054205479e+00 2.358450977287945838e-01 1.417155017828292674e-01
4.484196620140205036e-01 -4.786908482906744311e-01 5.396562731145388092e+00 2.395571363269028975e-01 1.441482815062128109e-01
4.759461759347011212e-01 -4.870186653900481777e-01 5.422317986230198450e+00 2.433277690600982868e-01 1.465937664947216112e-01
5.034726898553829599e-01 -4.953464824894222573e-01 5.448034188408902523e+00 2.471571114562035598e-01 1.490520084004690882e-01
5.309992037760646877e-01 -5.036742995887962815e-01 5.473710844404784837e+00 2.510452758783777716e-01 1.515230588374488208e-01
5.585257176967465265e-01 -5.120021166881704167e-01 5.499347456553723923e+00 2.549923714525947904e-01 1.540069693765501735e-01
5.860522316174270330e-01 -5.203299337875441077e-01 5.524943522794491635e+00 2.589985039942085399e-01 1.565037915404897118e-01
6.135787455381089828e-01 -5.286577508869181319e-01 5.550498536659793203e+00 2.630637759336060810e-01 1.590135767986590176e-01
6.411052594587907105e-01 -5.369855679862922671e-01 5.576011987268072012e+00 2.671882862409455939e-01 1.615363765618863801e-01
6.686317733794713281e-01 -5.453133850856659581e-01 5.601483359316110189e+00 2.713721303499805337e-01 1.640722421771139694e-01
6.961582873001530558e-01 -5.536412021850399823e-01 5.626912133072443645e+00 2.756154000809709625e-01 1.666212249219888308e-01
7.236848012208350056e-01 -5.619690192844141174e-01 5.652297784371601352e+00 2.799181835626786130e-01 1.691833759993661701e-01
7.512113151415167334e-01 -5.702968363837881416e-01 5.677639784609216811e+00 2.842805651534500155e-01 1.717587465317263473e-01
7.787378290621973509e-01 -5.786246534831618327e-01 5.702937600738008150e+00 2.887026253613858007e-01 1.743473875555029973e-01
8.062643429828790786e-01 -5.869524705825359678e-01 5.728190695264700594e+00 2.931844407635153527e-01 1.769493500153061505e-01
7.942332475903105538e-01 -5.665400022096126476e-01 5.720016912842633694e+00 2.917462455733657034e-01 1.725116426366472833e-01
7.778068622740480498e-01 -5.429341687842128561e-01 5.707994231969437671e+00 2.896836905582663713e-01 1.673029563861243019e-01
7.613804769577849907e-01 -5.193283353588120654e-01 5.695827494728883167e+00 2.876615213369917434e-01 1.621070324456940215e-01
7.449540916415218206e-01 -4.957225019334111638e-01 5.683517482420153755e+00 2.856811295279867435e-01 1.569239794767408602e-01
7.285277063252586505e-01 -4.721166685080103731e-01 5.671064991527248189e+00 2.837438903175847349e-01 1.517539044867420306e-01
7.121013210089962575e-01 -4.485108350826105816e-01 5.658470833368216546e+00 2.818511622880114365e-01 1.465969128259493048e-01
6.956749356927330874e-01 -4.249050016572097910e-01 5.645735833743120047e+00 2.800042872535011274e-01 1.414531081845114002e-01
6.792485503764699173e-01 -4.012991682318088893e-01 5.632860832580924182e+00 2.782045901045048231e-01 1.363225925900368174e-01
6.628221650602075243e-01 -3.776933348064091533e-01 5.619846683585525859e+00 2.764533786599488452e-01 1.312054664055880282e-01
6.463957797439443542e-01 -3.540875013810083072e-01 5.606694253881075340e+00 2.747519435275073141e-01 1.261018283281046815e-01
6.299693944276811841e-01 -3.304816679556075165e-01 5.593404423656835434e+00 2.731015579718458763e-01 1.210117753872533564e-01
6.135430091114180140e-01 -3.068758345302066703e-01 5.579978085811716504e+00 2.715034777907830432e-01 1.159354029446942047e-01
5.971166237951556210e-01 -2.832700011048068789e-01 5.566416145598712895e+00 2.699589411993209009e-01 1.108728046937636907e-01
5.806902384788924509e-01 -2.596641676794060327e-01 5.552719520269382869e+00 2.684691687214849631e-01 1.058240726595653242e-01
5.642638531626293918e-01 -2.360583342540052421e-01 5.538889138718600336e+00 2.670353630899100494e-01 1.007892971994665404e-01
5.478374678463668879e-01 -2.124525008286054506e-01 5.524925941129700036e+00 2.656587091531084632e-01 9.576856700399249966e-02
5.314110825301037178e-01 -1.888466674032046044e-01 5.510830878620230244e+00 2.643403737903474715e-01 9.076196909811298785e-02
5.149846972138405476e-01 -1.652408339778038138e-01 5.496604912888463979e+00 2.630815058340646440e-01 8.576958884291890906e-02
4.985583118975774886e-01 -1.416350005524029676e-01 5.482249015860840125e+00 2.618832359997413928e-01 8.079150993767854338e-02
4.821319265813150401e-01 -1.180291671270031761e-01 5.467764169340486369e+00 2.607466768231538334e-01 7.582781442227105873e-02
4.657055412650518700e-01 -9.442333370160238548e-02 5.453151364656992683e+00 2.596729226049152572e-01 7.087858267998885242e-02
4.492791559487887554e-01 -7.081750027620159482e-02 5.438411602317592575e+00 2.586630493622248950e-01 6.594389344070629433e-02
4.328527706325255853e-01 -4.721166685080069314e-02 5.423545891659892426e+00 2.577181147877269929e-01 6.102382378440411592e-02
4.164263853162631923e-01 -2.360583342540090168e-02 5.408555250506303480e+00 2.568391582153900510e-01 5.611844914504709320e-02


==> Figuredata/Star2.csv <==
px py qx qy theta
0.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.927710843373494146e-02 0.000000000000000000e+00 5.019277108433734647e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.855421686746988291e-02 0.000000000000000000e+00 5.038554216867470181e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.783132530120482784e-02 0.000000000000000000e+00 5.057831325301204828e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.710843373493976582e-02 0.000000000000000000e+00 5.077108433734939474e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.638554216867470381e-02 0.000000000000000000e+00 5.096385542168675009e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.156626506024096557e-01 0.000000000000000000e+00 5.115662650602409656e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.349397590361446075e-01 0.000000000000000000e+00 5.134939759036144302e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.542168674698795316e-01 0.000000000000000000e+00 5.154216867469879837e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.734939759036144835e-01 0.000000000000000000e+00 5.173493975903614484e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.927710843373494076e-01 0.000000000000000000e+00 5.192771084337349130e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.120481927710843595e-01 0.000000000000000000e+00 5.212048192771084665e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.313253012048193114e-01 0.000000000000000000e+00 5.231325301204819311e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.506024096385542355e-01 0.000000000000000000e+00 5.250602409638553958e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.698795180722892151e-01 0.000000000000000000e+00 5.269879518072289493e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.891566265060240837e-01 0.000000000000000000e+00 5.289156626506024139e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.084337349397590633e-01 0.000000000000000000e+00 5.308433734939758786e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.277108433734940429e-01 0.000000000000000000e+00 5.327710843373494320e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.469879518072289670e-01 0.000000000000000000e+00 5.346987951807228967e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.662650602409638911e-01 0.000000000000000000e+00 5.366265060240963614e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.855421686746988152e-01 0.000000000000000000e+00 5.385542168674699148e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.049279155948789510e-01 7.081750027620246739e-03 5.404922895534926219e+00 -3.486335918903397946e-06 -1.417047746952171611e-03
4.246395779743944998e-01 3.540875013810083904e-02 5.424513583026411290e+00 -8.679331600007500480e-05 -7.099168321543251545e-03
4.443512403539099931e-01 6.373575024858142701e-02 5.443941421682207071e+00 -2.800194155205271151e-04 -1.280350374239165416e-02
4.640629027334255974e-01 9.206275035906215376e-02 5.463204529258240072e+00 -5.817203169111301309e-04 -1.852995452209500044e-02
4.837745651129410906e-01 1.203897504695427556e-01 5.482301033556744585e+00 -9.904137531046020015e-04 -2.427841789238434356e-02
5.034862274924566394e-01 1.487167505800233436e-01 5.501229073219231047e+00 -1.504579419571022703e-03 -3.004878778599808647e-02
5.231978898719721327e-01 1.770437506905039315e-01 5.519986798528518257e+00 -2.122658903821683651e-03 -3.584095481939720412e-02
5.429095522514877370e-01 2.053707508009846583e-01 5.538572372219460860e+00 -2.843055632798852095e-03 -4.165480627634546296e-02
5.626212146310032303e-01 2.336977509114652463e-01 5.556983970297954656e+00 -3.664134838568977592e-03 -4.749022609237850412e-02
5.823328770105187235e-01 2.620247510219458342e-01 5.575219782867847584e+00 -4.584223542728471656e-03 -5.334709484018620995e-02
6.020445393900343278e-01 2.903517511324265610e-01 5.593278014965284761e+00 -5.601610559921532673e-03 -5.922528971593134239e-02
6.217562017695499321e-01 3.186787512429071767e-01 5.611156887400081672e+00 -6.714546520858066803e-03 -6.512468452652761530e-02
6.414678641490654254e-01 3.470057513533877369e-01 5.628854637603637023e+00 -7.921243915219366993e-03 -7.104514967790145907e-02
6.611795265285809187e-01 3.753327514638684637e-01 5.646369520482918958e+00 -9.219877154818090226e-03 -7.698655216425942527e-02
6.808911889080964119e-01 4.036597515743490794e-01 5.663699809280031694e+00 -1.060858265737529837e-02 -8.294875555838429615e-02
7.006028512876120162e-01 4.319867516848296951e-01 5.680843796436829685e+00 -1.208545895126333924e-02 -8.893162000298250602e-02
7.203145136671276205e-01 4.603137517953104219e-01 5.697799794464077472e+00 -1.364856680155213109e-02 -9.493500220310496784e-02
7.400261760466431138e-01 4.886407519057909821e-01 5.714566136814589470e+00 -1.529592935768103734e-02 -1.009587554196626213e-01
7.597378384261586071e-01 5.169677520162715423e-01 5.731141178759800781e+00 -1.702553232306547315e-02 -1.070027294640586435e-01
7.794495008056741003e-01 5.452947521267521580e-01 5.747523298269178404e+00 -1.883532414693467327e-02 -1.130667706939576522e-01
7.991611631851898156e-01 5.736217522372328848e-01 5.763710896891899971e+00 -2.072321623868089713e-02 -1.191507220102132475e-01
7.925010860225383258e-01 5.827885620328486782e-01 5.756059138984698897e+00 -1.978214325781213478e-02 -1.208077819675142384e-01
7.594692693177208520e-01 5.727951815135999825e-01 5.724678283045407490e+00 -1.601671544275073966e-02 -1.180362798394347518e-01
7.264374526129029341e-01 5.628018009943511757e-01 5.693249238821291414e+00 -1.233355731830509949e-02 -1.152822521798375771e-01
6.934056359080851273e-01 5.528084204751023689e-01 5.661772761337276805e+00 -8.732412371873166101e-03 -1.125456095683194657e-01
6.603738192032675425e-01 5.428150399558536732e-01 5.630249596948953439e+00 -5.213019341036906340e-03 -1.098262626264788905e-01
6.273420024984496246e-01 5.328216594366049774e-01 5.598680483388894125e+00 -1.775112362375708130e-03 -1.071241220275494094e-01
5.943101857936318178e-01 5.228282789173561707e-01 5.567066149814240639e+00 1.581578882267953290e-03 -1.044390985058194776e-01
5.612783690888142329e-01 5.128348983981074749e-01 5.535407316855527782e+00 4.857329022054712730e-03 -1.017711028658413314e-01
5.282465523839963151e-01 5.028415178788586681e-01 5.503704696666683382e+00 8.052416855923283379e-03 -9.912004599143167671e-02
4.952147356791787858e-01 4.928481373596099724e-01 5.471958992976135860e+00 1.116712521385537782e-02 -9.648583885446763986e-02
4.621829189743609234e-01 4.828547568403611656e-01 5.440170901139001813e+00 1.420174082060654541e-02 -9.386839252348000429e-02
4.291511022695430611e-01 4.728613763211123588e-01 5.408341108190268365e+00 1.715655416188538451e-02 -9.126761817204713523e-02
3.961192855647255318e-01 4.628679958018636631e-01 5.376470292898947179e+00 2.003185935295381803e-02 -8.868342708699224197e-02
3.630874688599076694e-01 4.528746152826148563e-01 5.344559125823134416e+00 2.282795400962867038e-02 -8.611573067638665646e-02
3.300556521550897515e-01 4.428812347633661051e-01 5.312608269365924230e+00 2.554513912166034295e-02 -8.356444047736230618e-02
2.970238354502722222e-01 4.328878542441174093e-01 5.280618377832146493e+00 2.818371892846455173e-02 -8.102946816373562955e-02
2.639920187454543044e-01 4.228944737248686581e-01 5.248590097485864803e+00 3.074400079718353496e-02 -7.851072555344616732e-02
2.309602020406364975e-01 4.129010932056198513e-01 5.216524066608592136e+00 3.322629510305108447e-02 -7.600812461581256396e-02
1.979283853358189127e-01 4.029077126863711555e-01 5.184420915558193954e+00 3.563091511203936301e-02 -7.352157747860831039e-02
1.648965686310011058e-01 3.929143321671223488e-01 5.152281266828410367e+00 3.795817686575841954e-02 -7.105099643496042006e-02
1.318647519261831880e-01 3.829209516478735420e-01 5.120105735108991141e+00 4.020839906858741930e-02 -6.859629395007356412e-02
1.079697932153430850e-01 4.010479285581972642e-01 5.095057967263577403e+00 4.194969092920575182e-02 -7.188153297410035392e-02
8.712045383582850411e-02 4.285483579450451996e-01 5.072283682374346903e+00 4.364891026109229966e-02 -7.705612223011107376e-02
6.627111445631392317e-02 4.560487873318931351e-01 5.049385624563250907e+00 4.547628562031813537e-02 -8.220706162750894552e-02
4.542177507679952264e-02 4.835492167187407375e-01 5.026365681854956691e+00 4.743249205715610595e-02 -8.733432321523569575e-02
2.457243569728494170e-02 5.110496461055886730e-01 5.003225737480808455e+00 4.951817302925165531e-02 -9.243788166627733838e-02
3.723096317770346886e-03 5.385500754924366085e-01 4.979967669384115503e+00 5.173394076829757049e-02 -9.751771424592323156e-02
-1.712624306174403976e-02 5.660505048792842109e-01 4.956593349738385612e+00 5.408037665292841911e-02 -1.025738007797965812e-01
-3.797558244125864846e-02 5.935509342661321464e-01 4.933104644478511602e+00 5.655803158744543424e-02 -1.076061236216753203e-01
-5.882492182077322940e-02 6.210513636529800818e-01 4.909503412844856030e+00 5.916742638598648796e-02 -1.126146676211217390e-01
-7.967426120028761605e-02 6.485517930398276842e-01 4.885791506940206474e+00 6.190905216176401105e-02 -1.175994200909412091e-01
-1.005236005798021970e-01 6.760522224266756197e-01 4.861970771299567673e+00 6.478337072099393801e-02 -1.225603707744885584e-01
-1.213729399593168057e-01 7.035526518135235552e-01 4.838043042472698119e+00 6.779081496115646477e-02 -1.274975118128386931e-01
-1.422222793388311646e-01 7.310530812003712686e-01 4.814010148619375151e+00 7.093178927327392636e-02 -1.324108377118319857e-01
-1.630716187183457733e-01 7.585535105872190931e-01 4.789873909117268624e+00 7.420666994777103120e-02 -1.373003453090273773e-01
-1.839209580978603820e-01 7.860539399740670286e-01 4.765636134182359207e+00 7.761580558364611360e-02 -1.421660337405665220e-01
-2.047702974773747686e-01 8.135543693609146310e-01 4.741298624501825820e+00 8.115951750059013925e-02 -1.470079044079704300e-01
-2.256196368568893218e-01 8.410547987477625664e-01 4.716863170879274314e+00 8.483810015373383084e-02 -1.518259609448839587e-01
-2.464689762364037640e-01 8.685552281346102799e-01 4.692331553892223894e+00 8.865182155069972758e-02 -1.566202091837833599e-01
-2.673183156159183449e-01 8.960556575214582153e-01 4.667705543561736725e+00 9.260092367064620689e-02 -1.613906571226633169e-01
-2.881676549954329536e-01 9.235560869083061508e-01 4.642986899034069026e+00 9.668562288500637258e-02 -1.661373148917159870e-01
-3.090169943749473402e-01 9.510565162951536422e-01 4.618177368274450245e+00 1.009061103810039439e-01 -1.708601947197374293e-01
-3.097201174291657200e-01 9.165532673612657444e-01 4.623163809614215580e+00 1.000631190330261155e-01 -1.640326369987419874e-01
-3.104232404833841552e-01 8.820500184273785127e-01 4.627925586307598316e+00 9.929152123164564081e-02 -1.571983295359479782e-01
-3.111263635376025349e-01 8.475467694934912810e-01 4.632461525762106014e+00 9.858830551217279137e-02 -1.503575851804365981e-01
-3.118294865918209147e-01 8.130435205596033832e-01 4.636770505334674830e+00 9.795043577616557862e-02 -1.435107182780261947e-01
-3.125326096460392944e-01 7.785402716257161515e-01 4.640851452948711042e+00 9.737485233879727975e-02 -1.366580446033799912e-01
-3.132357327002576741e-01 7.440370226918289198e-01 4.644703347686395034e+00 9.685847300499594859e-02 -1.297998812891570930e-01
-3.139388557544761094e-01 7.095337737579411330e-01 4.648325220353803466e+00 9.639819416298656130e-02 -1.229365467543962892e-01
-3.146419788086944891e-01 6.750305248240537903e-01 4.651716154018290084e+00 9.599089189443588133e-02 -1.160683606321697009e-01
-3.153451018629128688e-01 6.405272758901665586e-01 4.654875284517544287e+00 9.563342310037492577e-02 -1.091956436965448585e-01
-3.160482249171312485e-01 6.060240269562787718e-01 4.657801800939808778e+00 9.532262664205604086e-02 -1.023187177888971594e-01
-3.167513479713496283e-01 5.715207780223915401e-01 4.660494946074765110e+00 9.505532449588199873e-02 -9.543790574361160628e-02
-3.174544710255680635e-01 5.370175290885043085e-01 4.662954016834580884e+00 9.482832292152437725e-02 -8.855353131321466731e-02
-3.181575940797864432e-01 5.025142801546164106e-01 4.665178364644735787e+00 9.463841364232755682e-02 -8.166591909298000218e-02
-3.188607171340048230e-01 4.680110312207291789e-01 4.667167395804153074e+00 9.448237503708595275e-02 -7.477539444504918698e-02
-3.195638401882232027e-01 4.335077822868419473e-01 4.668920571814306975e+00 9.435697334225895405e-02 -6.788228342210936295e-02
-3.202669632424415824e-01 3.990045333529547156e-01 4.670437409676941876e+00 9.425896386367932367e-02 -6.098691269067337689e-02
-3.209700862966600177e-01 3.645012844190668178e-01 4.671717482160078205e+00 9.418509219679305211e-02 -5.408960945400459464e-02
-3.216732093508783974e-01 3.299980354851795861e-01 4.672760418032052776e+00 9.413209545446221682e-02 -4.719070137473158760e-02
-3.223763324050967771e-01 2.954947865512923544e-01 4.673565902263336014e+00 9.409670350134893835e-02 -4.029051649719542216e-02
-3.230794554593151569e-01 2.609915376174045676e-01 4.674133676195897813e+00 9.407564019389019760e-02 -3.338938316957675706e-02
-3.317561134397383760e-01 2.322814009059412099e-01 4.666339426670424118e+00 9.429237260692044376e-02 -2.760131012133358944e-02
-3.643533761987753361e-01 2.209506008617490302e-01 4.634063644197041754e+00 9.514404214003907567e-02 -2.516396740354043260e-02
-3.969506389578129069e-01 2.096198008175566285e-01 4.601756383970082354e+00 9.591800254095944611e-02 -2.274232004234282012e-02
-4.295479017168498670e-01 1.982890007733644488e-01 4.569418223094917408e+00 9.661460387609120681e-02 -2.033628107720618361e-02
-4.621451644758868271e-01 1.869582007291722692e-01 4.537049731040461609e+00 9.723419812512903992e-02 -1.794576374547248929e-02
-4.947424272349243424e-01 1.756274006849798952e-01 4.504651469705815536e+00 9.777713908178635449e-02 -1.557068148823567179e-02
-5.273396899939613025e-01 1.642966006407877155e-01 4.472223993487179250e+00 9.824378225660471142e-02 -1.321094795606040165e-02
-5.599369527529982626e-01 1.529658005965955359e-01 4.439767849345004791e+00 9.863448478182386403e-02 -1.086647701454384295e-02
-5.925342155120358889e-01 1.416350005524031341e-01 4.407283576871373398e+00 9.894960531828340955e-02 -8.537182749723967734e-03
-6.251314782710728490e-01 1.303042005082109545e-01 4.374771708357542366e+00 9.918950396432707484e-02 -6.222979473336814199e-03
-6.577287410301098092e-01 1.189734004640187609e-01 4.342232768861652659e+00 9.935454216667979899e-02 -3.923781727925186591e-03
-6.903260037891473244e-01 1.076426004198263731e-01 4.309667276276551107e+00 9.944508263326874709e-02 -1.639504291802332259e-03
-7.229232665481842846e-01 9.631180037563419338e-02 4.277075741397718289e+00 9.946148924795816804e-02 6.299378161269547638e-04
-7.555205293072212447e-01 8.498100033144201371e-02 4.244458667991251488e+00 9.940412698716866169e-02 2.884629331685307357e-03
-7.881177920662587599e-01 7.365020028724961199e-02 4.211816552861894714e+00 9.927336183835124006e-02 5.124654740878309411e-03
-8.207150548252957201e-01 6.231940024305743231e-02 4.179149885921093599e+00 9.906956072029320104e-02 7.350098275485466258e-03
-8.533123175843326802e-01 5.098860019886525263e-02 4.146459150255021875e+00 9.879309140531142286e-02 9.561043908801268587e-03
-8.859095803433703065e-01 3.965780015467285091e-02 4.113744822192591855e+00 9.844432244312537050e-02 1.175757535148710259e-02
-9.185068431024072666e-01 2.832700011048067124e-02 4.081007371373408965e+00 9.802362308650569567e-02 1.393977604755679278e-02
-9.511041058614442267e-01 1.699620006628849156e-02 4.048247260815639237e+00 9.753136321866681668e-02 1.610772917049288488e-02
-9.837013686204818530e-01 5.665400022096089838e-03 4.015464946983787087e+00 9.696791328234939666e-02 1.826151761948526658e-02
-9.837013686204811869e-01 -5.665400022096076828e-03 4.015244868786727039e+00 9.698213045145166744e-02 2.053094843133878439e-02
-9.511041058614442267e-01 -1.699620006628826605e-02 4.047580543444150969e+00 9.768499628515664446e-02 2.293825076183933151e-02
-9.185068431024067115e-01 -2.832700011048066430e-02 4.079885270907549710e+00 9.846524966480069141e-02 2.536116853784730826e-02
-8.859095803433697514e-01 -3.965780015467285091e-02 4.112158473448950247e+00 9.932324049711571679e-02 2.779978873569246417e-02
-8.533123175843327912e-01 -5.098860019886503753e-02 4.144399565632234328e+00 1.002593166658492518e-01 3.025419852304793086e-02
-8.207150548252952760e-01 -6.231940024305743925e-02 4.176607954247191223e+00 1.012738239280694397e-01 3.272448525271641484e-02
-7.881177920662583158e-01 -7.365020028724962586e-02 4.208783038243951502e+00 1.023671058083009539e-01 3.521073645625001636e-02
-7.555205293072213557e-01 -8.498100033144181942e-02 4.240924208667845363e+00 1.035395034904637857e-01 3.771303983740131871e-02
-7.229232665481837294e-01 -9.631180037563422114e-02 4.273030848594725484e+00 1.047913557075879631e-01 4.023148326540230968e-02
-6.903260037891467693e-01 -1.076426004198264008e-01 4.305102333066781028e+00 1.061229986292767935e-01 4.276615476806884530e-02
-6.577287410301098092e-01 -1.189734004640185944e-01 4.337138029028904107e+00 1.075347657468919554e-01 4.531714252472834881e-02
-6.251314782710721829e-01 -1.303042005082110100e-01 4.369137295265633547e+00 1.090269877564331580e-01 4.788453485896716766e-02
-5.925342155120352228e-01 -1.416350005524031896e-01 4.401099482338717728e+00 1.105999924390864142e-01 5.046842023119525039e-02
-5.599369527529982626e-01 -1.529658005965953971e-01 4.433023932525360422e+00 1.122541045394140069e-01 5.306888723102586025e-02
-5.273396899939608584e-01 -1.642966006407877710e-01 4.464909979757172742e+00 1.139896456411606529e-01 5.568602456946655094e-02
-4.947424272349237873e-01 -1.756274006849799785e-01 4.496756949559891581e+00 1.158069340406496506e-01 5.831992107091923255e-02
-4.621451644758868271e-01 -1.869582007291721581e-01 4.528564158993903632e+00 1.177062846177450439e-01 6.097066566498688528e-02
-4.295479017168493119e-01 -1.982890007733645599e-01 4.560330916595636275e+00 1.196880087043523389e-01 6.363834737808310438e-02
-3.969506389578123517e-01 -2.096198008175567395e-01 4.592056522319845513e+00 1.217524139504364278e-01 6.632305532484235322e-02
-3.643533761987753916e-01 -2.209506008617489470e-01 4.623740267482880917e+00 1.238998041875294387e-01 6.902487869932830145e-02
-3.317561134397377653e-01 -2.322814009059413487e-01 4.655381434706955979e+00 1.261304792897079419e-01 7.174390676603659145e-02
-3.230794554593152124e-01 -2.609915376174051227e-01 4.661875560139298713e+00 1.265952171333510345e-01 7.759519447297161254e-02
-3.223763324050968326e-01 -2.954947865512923544e-01 4.659790173743422415e+00 1.264257095280739152e-01 8.448456678648663676e-02
-3.216732093508784529e-01 -3.299980354851801967e-01 4.657469706973079937e+00 1.262210114878085654e-01 9.137089345262268403e-02
-3.209700862966600732e-01 -3.645012844190674839e-01 4.654914776024048351e+00 1.259779067069322633e-01 9.825384941382404869e-02
-3.202669632424416934e-01 -3.990045333529546601e-01 4.652126051821920960e+00 1.256931927133387306e-01 1.051331104105071995e-01
-3.195638401882233137e-01 -4.335077822868425024e-01 4.649104259649362803e+00 1.253636820556768283e-01 1.120083530567473479e-01
-3.188607171340049340e-01 -4.680110312207297341e-01 4.645850178742881198e+00 1.249862034788351561e-01 1.188792549154616546e-01
-3.181575940797865543e-01 -5.025142801546169657e-01 4.642364641859500374e+00 1.245576030867687756e-01 1.257454945730491491e-01
-3.174544710255681745e-01 -5.370175290885048636e-01 4.638648534813825108e+00 1.240747454917762171e-01 1.326067517134439933e-01
-3.167513479713497948e-01 -5.715207780223920953e-01 4.634702795985955248e+00 1.235345149493526362e-01 1.394627071915424676e-01
-3.160482249171314151e-01 -6.060240269562793269e-01 4.630528415800769793e+00 1.229338164777590281e-01 1.463130431059634640e-01
-3.153451018629129798e-01 -6.405272758901672248e-01 4.626126436179134771e+00 1.222695769614671191e-01 1.531574428710998359e-01
-3.146419788086946001e-01 -6.750305248240544564e-01 4.621497949961577589e+00 1.215387462376733563e-01 1.599955912884242493e-01
-3.139388557544762204e-01 -7.095337737579416881e-01 4.616644100305041576e+00 1.207382981651009546e-01 1.668271746170146841e-01
-3.132357327002578407e-01 -7.440370226918289198e-01 4.611566080053339789e+00 1.198652316742987445e-01 1.736518806432553186e-01
-3.125326096460394609e-01 -7.785402716257167066e-01 4.606265131081939579e+00 1.189165717987080706e-01 1.804693987496813756e-01
-3.118294865918210812e-01 -8.130435205596039383e-01 4.600742543617762692e+00 1.178893706857779833e-01 1.872794199829307116e-01
-3.111263635376027015e-01 -8.475467694934911700e-01 4.594999655534683924e+00 1.167807085874341677e-01 1.940816371207692292e-01
-3.104232404833843217e-01 -8.820500184273790678e-01 4.589037851625431763e+00 1.155876948292353656e-01 2.008757447381537276e-01
-3.097201174291659420e-01 -9.165532673612662995e-01 4.582858562850642414e+00 1.143074687575783566e-01 2.076614392723009350e-01
-3.090169943749475623e-01 -9.510565162951535312e-01 4.576463265567165983e+00 1.129372006580730003e-01 2.144384190854486671e-01
-2.881676549954327871e-01 -9.235560869083053737e-01 4.602049574868199322e+00 1.184494047974090636e-01 2.099398780474603099e-01
-2.673183156159180118e-01 -8.960556575214572161e-01 4.627560955646504048e+00 1.238251785400207305e-01 2.054177728360057908e-01
-2.464689762364039582e-01 -8.685552281346100578e-01 4.652995778925264503e+00 1.290644954718433990e-01 2.008720729785259396e-01
-2.256196368568891830e-01 -8.410547987477619003e-01 4.678352402208330929e+00 1.341673503375172549e-01 1.963027497866897397e-01
-2.047702974773744078e-01 -8.135543693609137428e-01 4.703629169679043542e+00 1.391337594717062531e-01 1.917097763908765518e-01
-1.839209580978603820e-01 -7.860539399740666955e-01 4.728824412411541722e+00 1.439637612222275376e-01 1.870931277728950515e-01
-1.630716187183455790e-01 -7.585535105872185380e-01 4.753936448592729569e+00 1.486574163739853294e-01 1.824527807988169659e-01
-1.422222793388308038e-01 -7.310530812003703804e-01 4.778963583755034605e+00 1.532148085734773568e-01 1.777887142519161134e-01
-1.213729399593167779e-01 -7.035526518135232221e-01 4.803904111020145251e+00 1.576360447536441223e-01 1.731009088656982609e-01
-1.005236005798020027e-01 -6.760522224266750646e-01 4.828756311353878949e+00 1.619212555588059876e-01 1.683893473570108601e-01
-7.967426120028719971e-02 -6.485517930398269071e-01 4.853518453832309731e+00 1.660705957694403878e-01 1.636540144592222301e-01
-5.882492182077320164e-02 -6.210513636529797488e-01 4.878188795919331966e+00 1.700842447265342727e-01 1.588948969554543622e-01
-3.797558244125837090e-02 -5.935509342661315912e-01 4.902765583755793521e+00 1.739624067552452136e-01 1.541119837118572755e-01
-1.712624306174359567e-02 -5.660505048792834337e-01 4.927247052460318244e+00 1.777053115875923961e-01 1.493052657109141257e-01
3.723096317770402397e-03 -5.385500754924363864e-01 4.951631426441979400e+00 1.813132147838921737e-01 1.444747360847585815e-01
2.457243569728517762e-02 -5.110496461055882289e-01 4.975916919724936882e+00 1.847863981526474131e-01 1.396203901484930066e-01
4.542177507680000836e-02 -4.835492167187400159e-01 5.000101736285145648e+00 1.881251701685863753e-01 1.347422254334937619e-01
6.627111445631400644e-02 -4.560487873318928576e-01 5.024184070399279278e+00 1.913298663885465989e-01 1.298402417206855619e-01
8.712045383582878166e-02 -4.285483579450447555e-01 5.048162107005954802e+00 1.944008498648862604e-01 1.249144410737710875e-01
1.079697932153435569e-01 -4.010479285581965980e-01 5.072034022079363602e+00 1.973385115560982728e-01 1.199648278724017719e-01
1.318647519261834378e-01 -3.829209516478737085e-01 5.097724812388911175e+00 2.003747365764721455e-01 1.169253806757090536e-01
1.648965686310016054e-01 -3.929143321671225708e-01 5.129125160832468389e+00 2.041070111443589186e-01 1.196898366289294580e-01
1.979283853358197731e-01 -4.029077126863714886e-01 5.160476865792838375e+00 2.079217063118690145e-01 1.224718204853478681e-01
2.309602020406367195e-01 -4.129010932056200178e-01 5.191779158304132835e+00 2.118190706891873165e-01 1.252714217119360041e-01
2.639920187454548595e-01 -4.228944737248688801e-01 5.223031260617313265e+00 2.157993477381088265e-01 1.280887297916268874e-01
2.970238354502730549e-01 -4.328878542441177979e-01 5.254232386159023882e+00 2.198627756139011069e-01 1.309238342128885013e-01
3.300556521550900291e-01 -4.428812347633662716e-01 5.285381739492000186e+00 2.240095870045347715e-01 1.337768244590706868e-01
3.630874688599081690e-01 -4.528746152826151894e-01 5.316478516277113542e+00 2.282400089672858012e-01 1.366477899975262478e-01
3.961192855647250877e-01 -4.628679958018637186e-01 5.347521903237120178e+00 2.325542627626410730e-01 1.395368202684909298e-01
4.291511022695432831e-01 -4.728613763211125809e-01 5.378511078122198974e+00 2.369525636855602801e-01 1.424440046737350252e-01
4.621829189743614230e-01 -4.828547568403614987e-01 5.409445209677318012e+00 2.414351208940569427e-01 1.453694325649767805e-01
4.952147356791783972e-01 -4.928481373596100279e-01 5.440323457611524027e+00 2.460021372350776336e-01 1.483131932320541080e-01
5.282465523839965371e-01 -5.028415178788588902e-01 5.471144972569237375e+00 2.506538090676684316e-01 1.512753758908513269e-01
5.612783690888147881e-01 -5.128348983981078080e-01 5.501908896103591573e+00 2.553903260834226030e-01 1.542560696709779355e-01
5.943101857936317067e-01 -5.228282789173562817e-01 5.532614360651928465e+00 2.602118711242067395e-01 1.572553636031986668e-01
6.273420024984497356e-01 -5.328216594366051995e-01 5.563260489513522700e+00 2.651186199971600210e-01 1.602733466066121881e-01
6.603738192032679866e-01 -5.428150399558541173e-01 5.593846396829574630e+00 2.701107412869635516e-01 1.633101074755749504e-01
6.934056359080849052e-01 -5.528084204751025910e-01 5.624371187565611940e+00 2.751883961653817101e-01 1.663657348663698521e-01
7.264374526129031562e-01 -5.628018009943515088e-01 5.654833957496341768e+00 2.803517381980727974e-01 1.694403172836171367e-01
7.594692693177211851e-01 -5.727951815136004265e-01 5.685233793193031460e+00 2.856009131486701991e-01 1.725339430664231954e-01
7.925010860225381037e-01 -5.827885620328489003e-01 5.715569772013545879e+00 2.909360587801235187e-01 1.756467003742648580e-01
7.991611631851894826e-01 -5.736217522372328848e-01 5.723595511261441615e+00 2.923726770097567762e-01 1.740767206643961951e-01
7.794495008056736562e-01 -5.452947521267518249e-01 5.709202995392449687e+00 2.898881515593075830e-01 1.678232524651823987e-01
7.597378384261586071e-01 -5.169677520162718753e-01 5.694602927891459387e+00 2.874615791102252960e-01 1.615881461273701858e-01
7.400261760466428917e-01 -4.886407519057909266e-01 5.679796658810264631e+00 2.850953643620613986e-01 1.553715894174731715e-01
7.203145136671270654e-01 -4.603137517953099778e-01 5.664785569615061078e+00 2.827918779055558218e-01 1.491737666718021549e-01
7.006028512876120162e-01 -4.319867516848300282e-01 5.649571072313015030e+00 2.805534557986900657e-01 1.429948587884266042e-01
6.808911889080961899e-01 -4.036597515743489684e-01 5.634154608575193457e+00 2.783823991669491793e-01 1.368350432204520628e-01
6.611795265285804746e-01 -3.753327514638680196e-01 5.618537648856608335e+00 2.762809738276827964e-01 1.306944939706009834e-01
6.414678641490654254e-01 -3.470057513533880700e-01 5.602721691514042313e+00 2.742514099384304460e-01 1.245733815870766897e-01
6.217562017695495991e-01 -3.186787512429070657e-01 5.586708261922355589e+00 2.722959016690543188e-01 1.184718731606956427e-01
6.020445393900338837e-01 -2.903517511324261169e-01 5.570498911589945479e+00 2.704166068975078496e-01 1.123901323232728705e-01
5.823328770105188346e-01 -2.620247510219461673e-01 5.554095217274021223e+00 2.686156469290424398e-01 1.063283192472383315e-01
5.626212146310030082e-01 -2.336977509114651630e-01 5.537498780096338002e+00 2.668951062386393236e-01 1.002865906464677215e-01
5.429095522514872929e-01 -2.053707508009841587e-01 5.520711224660029615e+00 2.652570322364379840e-01 9.426509977831074027e-02
5.231978898719722437e-01 -1.770437506905042091e-01 5.503734198168159786e+00 2.637034350559076534e-01 8.826399644679301659e-02
5.034862274924564174e-01 -1.487167505800232048e-01 5.486569369544590735e+00 2.622362873645016079e-01 8.228342700697389989e-02
4.837745651129406466e-01 -1.203897504695422560e-01 5.469218428557770295e+00 2.608575241965088165e-01 7.632353437044113453e-02
4.640629027334255974e-01 -9.206275035906230642e-02 5.451683084948011349e+00 2.595690428078062384e-01 7.038445801191738072e-02
4.443512403539097710e-01 -6.373575024858124660e-02 5.433965067558805373e+00 2.583727025522037923e-01 6.446633397695972212e-02
4.246395779743940002e-01 -3.540875013810029781e-02 5.416066123472748295e+00 2.572703247790543157e-01 5.856929489073185724e-02
4.049279155948789510e-01 -7.081750027620348220e-03 5.397988017152571594e+00 2.562636927517905061e-01 5.269346996782277304e-02
3.855421686746986487e-01 -9.443059656075972765e-17 5.379020672635622446e+00 2.552889157017378952e-01 5.107999293676842439e-02
3.662650602409634470e-01 -8.970906673272167841e-17 5.359793624641850052e+00 2.543078380868746824e-01 5.088352214126547202e-02
3.469879518072289670e-01 -8.498753690468380173e-17 5.340566192620048724e+00 2.533305210209594316e-01 5.068780638857412618e-02
3.277108433734938209e-01 -8.026600707664576481e-17 5.321338379512428496e+00 2.523569502014814669e-01 5.049284278451162539e-02
3.084337349397586192e-01 -7.554447724860771556e-17 5.302110188238721378e+00 2.513871113790378531e-01 5.029862844590317350e-02
2.891566265060241392e-01 -7.082294742056983888e-17 5.282881621696342123e+00 2.504209903571514295e-01 5.010516050054104886e-02
2.698795180722889375e-01 -6.610141759253178963e-17 5.263652682760563195e+00 2.494585729920884010e-01 4.991243608714385216e-02
2.506024096385537914e-01 -6.137988776449374039e-17 5.244423374284685302e+00 2.484998451926775931e-01 4.972045235531593471e-02
2.313253012048193114e-01 -5.665835793645587603e-17 5.225193699100195488e+00 2.475447929201290698e-01 4.952920646550692391e-02
2.120481927710841374e-01 -5.193682810841782063e-17 5.205963660016942107e+00 2.465934021878537219e-01 4.933869558897137353e-02
1.927710843373489635e-01 -4.721529828037977754e-17 5.186733259823298248e+00 2.456456590612834945e-01 4.914891690772864308e-02
1.734939759036144835e-01 -4.249376845234190086e-17 5.167502501286318051e+00 2.447015496576917526e-01 4.895986761452280484e-02
1.542168674698793096e-01 -3.777223862430385162e-17 5.148271387151907241e+00 2.437610601460139248e-01 4.877154491278275217e-02
1.349397590361441357e-01 -3.305070879626580237e-17 5.129039920144980336e+00 2.428241767466690626e-01 4.858394601658243966e-02
1.156626506024096557e-01 -2.832917896822793802e-17 5.109808102969619625e+00 2.418908857313818161e-01 4.839706815060126205e-02
9.638554216867445401e-02 -2.360764914018988877e-17 5.090575938309234161e+00 2.409611734230041880e-01 4.821090855008450943e-02
7.710843373493930786e-02 -1.888611931215183953e-17 5.071343428826720512e+00 2.400350261953388131e-01 4.802546446080410009e-02
5.783132530120482784e-02 -1.416458948411396285e-17 5.052110577164611982e+00 2.391124304729619343e-01 4.784073313901929247e-02
3.855421686746962617e-02 -9.443059656075925927e-18 5.032877385945238480e+00 2.381933727310467652e-01 4.765671185143759842e-02
1.927710843373448002e-02 -4.721529828037876682e-18 5.013643857770881063e+00 2.372778394951881031e-01 4.747339787517589754e-02

